Barrier Certificate Synthesis for Non-Polynomial Robotic Dynamics via Polynomial Lifting

Safe operation of robotic systems requires trajectories to remain within a prescribed safe set under admissible control inputs. Barrier certificates provide such guarantees by certifying a controlled-invariant region within that set. Sum-of-squares optimization offers a systematic way to synthesize such certificates, but its direct application requires polynomial dynamics, excluding common robotic nonlinearities, including trigonometric terms. We address this limitation using exact polynomial lifting, which replaces non-polynomial dynamics with polynomial-augmented dynamics subject to lifting-induced algebraic constraints, preserving nonlinear geometry without approximation. We formulate lifted-domain joint barrier synthesis that computes a certificate with a state-feedback control witness and develop a sampled-data safety filter for zero-order-hold implementation. To assess whether the benefits of lifting persist across synthesis frameworks, we also adapt a sample-guided successive-barrier method to the lifted representation. On coordinated-turn and planar multirotor models, exact lifting improves certified coverage in both methods: at matched sample sizes, lifted successive-barrier synthesis achieves higher coverage with fewer barriers and lower computational cost, while lifted joint barrier synthesis provides higher coverage and lower computational cost than the finest tested piecewise resolution. In closed-loop experiments, the safety filter maintains feasibility and safety across all evaluated trajectories, reduces spatial conservativeness, and requires less intervention for both models.

==> figures/experiment/coordturn/csv_data/ldbb_bt.csv <==
series,rollout_idx,step,t,B,series_id
$\gamma_{max}$,1,0,0,0.66883737,0
$\gamma_{max}$,1,50,0.5,0.54706575,0
$\gamma_{max}$,1,100,1,0.44602481,0
$\gamma_{max}$,1,150,1.5,0.35930206,0
$\gamma_{max}$,1,200,2,0.28503504,0
$\gamma_{max}$,1,250,2.5,0.22189398,0
$\gamma_{max}$,1,300,3,0.16866324,0
$\gamma_{max}$,1,350,3.5,0.12421065,0
$\gamma_{max}$,1,400,4,0.087485696,0
$\gamma_{max}$,1,450,4.5,0.057519514,0
$\gamma_{max}$,1,500,5,0.033424861,0
$\gamma_{max}$,1,550,5.5,0.014396136,0
$\gamma_{max}$,1,600,6,0.00080322538,0
$\gamma_{max}$,1,650,6.5,0.00068653732,0
$\gamma_{max}$,1,700,7,0.00059053513,0
$\gamma_{max}$,1,750,7.5,0.00052621495,0
$\gamma_{max}$,1,800,8,0.0005290025,0
$\gamma_{max}$,1,850,8.5,0.00052251085,0
$\gamma_{max}$,1,900,9,0.00044203239,0
$\gamma_{max}$,1,950,9.5,0.00048321061,0
$\gamma_{max}$,1,1000,10,0.00065520592,0
$\gamma_{max}$,1,1050,10.5,0.00081231658,0
$\gamma_{max}$,1,1100,11,0.00096690907,0
$\gamma_{max}$,1,1150,11.5,0.0011282863,0
$\gamma_{max}$,1,1200,12,0.0018714287,0
$\gamma_{max}$,1,1250,12.5,0.19826219,0
$\gamma_{max}$,1,1300,13,0.37632007,0
$\gamma_{max}$,1,1350,13.5,0.33170501,0
$\gamma_{max}$,1,1400,14,0.3131803,0
$\gamma_{max}$,1,1450,14.5,0.31101647,0
$\gamma_{max}$,1,1500,15,0.30241779,0
$\gamma_{max}$,1,1545,15.45,0.29026008,0
$\gamma_{max}$,2,0,0,0.58612693,0
$\gamma_{max}$,2,50,0.5,0.48360054,0
$\gamma_{max}$,2,100,1,0.39221147,0
$\gamma_{max}$,2,150,1.5,0.31330048,0
$\gamma_{max}$,2,200,2,0.24582344,0
$\gamma_{max}$,2,250,2.5,0.18863257,0
$\gamma_{max}$,2,300,3,0.14062302,0
$\gamma_{max}$,2,350,3.5,0.10075579,0
$\gamma_{max}$,2,400,4,0.068061097,0
$\gamma_{max}$,2,450,4.5,0.041638757,0
$\gamma_{max}$,2,500,5,0.020658277,0
$\gamma_{max}$,2,550,5.5,0.0043588432,0
$\gamma_{max}$,2,600,6,0.00074791173,0
$\gamma_{max}$,2,650,6.5,0.00064873684,0
$\gamma_{max}$,2,700,7,0.00059241762,0
$\gamma_{max}$,2,750,7.5,0.00057730123,0
$\gamma_{max}$,2,800,8,0.00058613759,0
$\gamma_{max}$,2,850,8.5,0.00056642811,0
$\gamma_{max}$,2,900,9,0.00045614428,0
$\gamma_{max}$,2,950,9.5,0.00053728638,0
$\gamma_{max}$,2,1000,10,0.00067437142,0
$\gamma_{max}$,2,1050,10.5,0.00078481405,0
$\gamma_{max}$,2,1100,11,0.00086090939,0
$\gamma_{max}$,2,1150,11.5,0.00088478248,0
$\gamma_{max}$,2,1200,12,0.0007666848,0
$\gamma_{max}$,2,1250,12.5,0.10871464,0
$\gamma_{max}$,2,1300,13,0.31449738,0
$\gamma_{max}$,2,1350,13.5,0.33140419,0
$\gamma_{max}$,2,1400,14,0.27477948,0
$\gamma_{max}$,2,1450,14.5,0.25314229,0
$\gamma_{max}$,2,1500,15,0.23373376,0
$\gamma_{max}$,2,1525,15.25,0.22451937,0
$\gamma_{max}$,3,0,0,0.28589124,0
$\gamma_{max}$,3,50,0.5,0.23328952,0
$\gamma_{max}$,3,100,1,0.18580651,0
$\gamma_{max}$,3,150,1.5,0.14498419,0
$\gamma_{max}$,3,200,2,0.11028856,0
$\gamma_{max}$,3,250,2.5,0.081043433,0
$\gamma_{max}$,3,300,3,0.056595031,0
$\gamma_{max}$,3,350,3.5,0.036336617,0
$\gamma_{max}$,3,400,4,0.019711909,0
$\gamma_{max}$,3,450,4.5,0.0062155237,0
$\gamma_{max}$,3,500,5,0.00096096283,0
$\gamma_{max}$,3,550,5.5,0.00086452022,0
$\gamma_{max}$,3,600,6,0.00077704195,0
$\gamma_{max}$,3,650,6.5,0.00072669718,0
$\gamma_{max}$,3,700,7,0.00070161789,0
$\gamma_{max}$,3,750,7.5,0.00069493022,0
$\gamma_{max}$,3,800,8,0.00067271414,0
$\gamma_{max}$,3,850,8.5,0.00059376347,0
$\gamma_{max}$,3,900,9,0.00051890286,0
$\gamma_{max}$,3,950,9.5,0.00069143235,0
$\gamma_{max}$,3,1000,10,0.00084746013,0
$\gamma_{max}$,3,1050,10.5,0.00096504205,0
$\gamma_{max}$,3,1100,11,0.023871272,0
$\gamma_{max}$,3,1150,11.5,0.13526762,0
$\gamma_{max}$,3,1200,12,0.17355278,0
$\gamma_{max}$,3,1250,12.5,0.15582651,0
$\gamma_{max}$,3,1300,13,0.1628046,0
$\gamma_{max}$,3,1350,13.5,0.17670465,0
$\gamma_{max}$,3,1400,14,0.19111347,0
$\gamma_{max}$,3,1450,14.5,0.20101921,0
$\gamma_{max}$,3,1500,15,0.25040915,0
$\gamma_{max}$,3,1540,15.4,0.20720982,0
$\gamma_{max}$,4,0,0,0.231025,0
$\gamma_{max}$,4,50,0.5,0.1811685,0
$\gamma_{max}$,4,100,1,0.14010031,0
$\gamma_{max}$,4,150,1.5,0.10608503,0
$\gamma_{max}$,4,200,2,0.078075265,0
$\gamma_{max}$,4,250,2.5,0.055179009,0
$\gamma_{max}$,4,300,3,0.036582482,0
$\gamma_{max}$,4,350,3.5,0.021551993,0
$\gamma_{max}$,4,400,4,0.009435212,0
$\gamma_{max}$,4,450,4.5,0.0011516341,0
$\gamma_{max}$,4,500,5,0.0010607944,0
$\gamma_{max}$,4,550,5.5,0.00096979825,0
$\gamma_{max}$,4,600,6,0.00088428814,0
$\gamma_{max}$,4,650,6.5,0.00081077852,0
$\gamma_{max}$,4,700,7,0.00078268326,0
$\gamma_{max}$,4,750,7.5,0.00075625388,0
$\gamma_{max}$,4,800,8,0.00069753763,0
$\gamma_{max}$,4,850,8.5,0.00056444628,0
$\gamma_{max}$,4,900,9,0.0006194277,0
$\gamma_{max}$,4,950,9.5,0.000831992,0
$\gamma_{max}$,4,1000,10,0.0029796082,0
$\gamma_{max}$,4,1050,10.5,0.075139398,0
$\gamma_{max}$,4,1100,11,0.13951212,0
$\gamma_{max}$,4,1150,11.5,0.12884535,0
$\gamma_{max}$,4,1200,12,0.13646558,0
$\gamma_{max}$,4,1250,12.5,0.15840495,0
$\gamma_{max}$,4,1300,13,0.18831367,0
$\gamma_{max}$,4,1350,13.5,0.22461184,0
$\gamma_{max}$,4,1400,14,0.26595237,0
$\gamma_{max}$,4,1450,14.5,0.30887492,0
$\gamma_{max}$,4,1500,15,0.3468411,0
$\gamma_{max}$,4,1550,15.5,0.37362173,0
$\gamma_{max}$,4,1575,15.75,0.38242001,0
$\gamma_{max}$,5,0,0,0.17089194,0
$\gamma_{max}$,5,50,0.5,0.13696399,0
$\gamma_{max}$,5,100,1,0.11132481,0
$\gamma_{max}$,5,150,1.5,0.089996218,0
$\gamma_{max}$,5,200,2,0.071967895,0
$\gamma_{max}$,5,250,2.5,0.05663146,0
$\gamma_{max}$,5,300,3,0.043472998,0
$\gamma_{max}$,5,350,3.5,0.03204976,0
$\gamma_{max}$,5,400,4,0.021988727,0
$\gamma_{max}$,5,450,4.5,0.012986564,0
$\gamma_{max}$,5,500,5,0.0048096139,0
$\gamma_{max}$,5,550,5.5,0.0010868466,0
$\gamma_{max}$,5,600,6,0.00098651134,0
$\gamma_{max}$,5,650,6.5,0.00084523142,0
$\gamma_{max}$,5,700,7,0.00078050937,0
$\gamma_{max}$,5,750,7.5,0.00071480528,0
$\gamma_{max}$,5,800,8,0.00066541004,0
$\gamma_{max}$,5,850,8.5,0.00056373409,0
$\gamma_{max}$,5,900,9,0.00056242394,0
$\gamma_{max}$,5,950,9.5,0.00072398243,0
$\gamma_{max}$,5,1000,10,0.0009702525,0
$\gamma_{max}$,5,1050,10.5,0.0013085901,0
$\gamma_{max}$,5,1100,11,0.064631431,0
$\gamma_{max}$,5,1150,11.5,0.27994598,0
$\gamma_{max}$,5,1200,12,0.38527305,0
$\gamma_{max}$,5,1250,12.5,0.33804394,0
$\gamma_{max}$,5,1300,13,0.35534676,0
$\gamma_{max}$,5,1350,13.5,0.39991791,0
$\gamma_{max}$,5,1400,14,0.45530021,0
$\gamma_{max}$,5,1450,14.5,0.4822476,0
$\gamma_{max}$,5,1500,15,0.51252399,0
$\gamma_{max}$,5,1550,15.5,0.60175208,0
$\gamma_{max}$,5,1595,15.95,0.5707819,0
$\gamma_{max}$,6,0,0,0.40288756,0
$\gamma_{max}$,6,50,0.5,0.33407562,0
$\gamma_{max}$,6,100,1,0.27696465,0
$\gamma_{max}$,6,150,1.5,0.22733458,0
$\gamma_{max}$,6,200,2,0.18411056,0
$\gamma_{max}$,6,250,2.5,0.14659983,0
$\gamma_{max}$,6,300,3,0.11418603,0
$\gamma_{max}$,6,350,3.5,0.086305407,0
$\gamma_{max}$,6,400,4,0.062445218,0
$\gamma_{max}$,6,450,4.5,0.042143684,0
$\gamma_{max}$,6,500,5,0.024989978,0
$\gamma_{max}$,6,550,5.5,0.01062423,0
$\gamma_{max}$,6,600,6,0.0009267555,0
$\gamma_{max}$,6,650,6.5,0.00080461161,0
$\gamma_{max}$,6,700,7,0.00069064691,0
$\gamma_{max}$,6,750,7.5,0.0006037737,0
$\gamma_{max}$,6,800,8,0.00059052201,0
$\gamma_{max}$,6,850,8.5,0.00052848213,0
$\gamma_{max}$,6,900,9,0.00043684573,0
$\gamma_{max}$,6,950,9.5,0.00059927807,0
$\gamma_{max}$,6,1000,10,0.00079741957,0
$\gamma_{max}$,6,1050,10.5,0.0010415074,0
$\gamma_{max}$,6,1100,11,0.0012327367,0
$\gamma_{max}$,6,1150,11.5,0.12020062,0
$\gamma_{max}$,6,1200,12,0.32927499,0
$\gamma_{max}$,6,1250,12.5,0.34260695,0
$\gamma_{max}$,6,1300,13,0.31426408,0
$\gamma_{max}$,6,1350,13.5,0.33249742,0
$\gamma_{max}$,6,1400,14,0.36196586,0
$\gamma_{max}$,6,1450,14.5,0.38970286,0
$\gamma_{max}$,6,1500,15,0.35523222,0
$\gamma_{max}$,6,1550,15.5,0.39148046,0
$\gamma_{max}$,6,1575,15.75,0.39160751,0
$\lambda(x)$,1,0,0,0.66883737,1
$\lambda(x)$,1,50,0.5,0.78177124,1
$\lambda(x)$,1,100,1,0.8995082,1
$\lambda(x)$,1,150,1.5,1.0236514,1
$\lambda(x)$,1,200,2,1.1579417,1
$\lambda(x)$,1,250,2.5,1.3072645,1
$\lambda(x)$,1,300,3,1.4742458,1
$\lambda(x)$,1,350,3.5,1.6561913,1
$\lambda(x)$,1,400,4,1.8421853,1
$\lambda(x)$,1,450,4.5,2.0423707,1
$\lambda(x)$,1,500,5,2.2739958,1
$\lambda(x)$,1,550,5.5,2.7268314,1
$\lambda(x)$,1,600,6,3.439567,1
$\lambda(x)$,1,650,6.5,3.741248,1
$\lambda(x)$,1,700,7,3.877867,1
$\lambda(x)$,1,750,7.5,3.8968076,1
$\lambda(x)$,1,800,8,3.7848421,1
$\lambda(x)$,1,850,8.5,3.7208675,1
$\lambda(x)$,1,900,9,3.8181402,1
$\lambda(x)$,1,950,9.5,4.0406141,1
$\lambda(x)$,1,1000,10,4.4579737,1
$\lambda(x)$,1,1050,10.5,4.9200594,1
$\lambda(x)$,1,1100,11,5.2683892,1
$\lambda(x)$,1,1150,11.5,5.4746723,1
$\lambda(x)$,1,1200,12,5.416366,1
$\lambda(x)$,1,1250,12.5,5.1791347,1
$\lambda(x)$,1,1300,13,5.0646899,1
$\lambda(x)$,1,1350,13.5,5.1730693,1
$\lambda(x)$,1,1400,14,5.604049,1
$\lambda(x)$,1,1450,14.5,6.2670467,1
$\lambda(x)$,1,1500,15,6.8319475,1
$\lambda(x)$,1,1550,15.5,7.1733239,1
$\lambda(x)$,1,1600,16,7.0763664,1
$\lambda(x)$,1,1650,16.5,6.7048837,1
$\lambda(x)$,1,1700,17,6.549628,1
$\lambda(x)$,1,1750,17.5,6.7763275,1
$\lambda(x)$,1,1800,18,7.6016667,1
$\lambda(x)$,1,1850,18.5,8.4736511,1
$\lambda(x)$,1,1900,19,9.075645,1
$\lambda(x)$,1,1950,19.5,9.0260873,1
$\lambda(x)$,1,2000,20,8.4909962,1
$\lambda(x)$,1,2050,20.5,8.2022342,1
$\lambda(x)$,1,2100,21,8.530391,1
$\lambda(x)$,1,2150,21.5,9.595083,1
$\lambda(x)$,1,2200,22,10.661689,1
$\lambda(x)$,1,2250,22.5,11.265287,1
$\lambda(x)$,1,2300,23,10.888583,1
$\lambda(x)$,1,2350,23.5,10.220258,1
$\lambda(x)$,1,2400,24,9.9470934,1
$\lambda(x)$,1,2450,24.5,10.736859,1
$\lambda(x)$,1,2500,25,11.967434,1
$\lambda(x)$,1,2550,25.5,13.064339,1
$\lambda(x)$,1,2600,26,13.295295,1
$\lambda(x)$,1,2650,26.5,12.57015,1
$\lambda(x)$,1,2700,27,11.777867,1
$\lambda(x)$,1,2750,27.5,11.720491,1
$\lambda(x)$,1,2800,28,12.755814,1
$\lambda(x)$,1,2850,28.5,13.993914,1
$\lambda(x)$,1,2900,29,15.013025,1
$\lambda(x)$,1,2950,29.5,14.943444,1
$\lambda(x)$,1,3000,30,13.89831,1
$\lambda(x)$,2,0,0,0.58612693,1
$\lambda(x)$,2,50,0.5,0.72537075,1
$\lambda(x)$,2,100,1,0.88667623,1
$\lambda(x)$,2,150,1.5,1.0788553,1
$\lambda(x)$,2,200,2,1.3075297,1
$\lambda(x)$,2,250,2.5,1.5791919,1
$\lambda(x)$,2,300,3,1.9003474,1
$\lambda(x)$,2,350,3.5,2.2577281,1
$\lambda(x)$,2,400,4,2.6251942,1
$\lambda(x)$,2,450,4.5,2.970428,1
$\lambda(x)$,2,500,5,3.1811792,1
$\lambda(x)$,2,550,5.5,3.4357623,1
$\lambda(x)$,2,600,6,3.5929498,1
$\lambda(x)$,2,650,6.5,3.5871795,1
$\lambda(x)$,2,700,7,3.5921986,1
$\lambda(x)$,2,750,7.5,3.619475,1
$\lambda(x)$,2,800,8,3.7852238,1
$\lambda(x)$,2,850,8.5,4.1387681,1
$\lambda(x)$,2,900,9,4.613745,1
$\lambda(x)$,2,950,9.5,5.1075022,1
$\lambda(x)$,2,1000,10,5.4368627,1
$\lambda(x)$,2,1050,10.5,5.3783223,1
$\lambda(x)$,2,1100,11,5.162135,1
$\lambda(x)$,2,1150,11.5,4.9214005,1
$\lambda(x)$,2,1200,12,4.6568944,1
$\lambda(x)$,2,1250,12.5,4.5222462,1
$\lambda(x)$,2,1300,13,4.6200814,1
$\lambda(x)$,2,1350,13.5,4.8869072,1
$\lambda(x)$,2,1400,14,5.2139848,1
$\lambda(x)$,2,1450,14.5,5.52015,1
$\lambda(x)$,2,1500,15,5.6103177,1
$\lambda(x)$,2,1550,15.5,5.5075691,1
$\lambda(x)$,2,1600,16,5.3521628,1
$\lambda(x)$,2,1650,16.5,5.1281101,1
$\lambda(x)$,2,1700,17,4.8199615,1
$\lambda(x)$,2,1750,17.5,4.6107425,1
$\lambda(x)$,2,1800,18,4.6129484,1
$\lambda(x)$,2,1850,18.5,4.761023,1
$\lambda(x)$,2,1900,19,4.9674036,1
$\lambda(x)$,2,1950,19.5,5.2215105,1
$\lambda(x)$,2,2000,20,5.4111235,1
$\lambda(x)$,2,2050,20.5,5.5252338,1
$\lambda(x)$,2,2100,21,5.5544974,1
$\lambda(x)$,2,2150,21.5,5.4866158,1
$\lambda(x)$,2,2200,22,5.2815949,1
$\lambda(x)$,2,2250,22.5,4.9738633,1
$\lambda(x)$,2,2300,23,4.7852694,1
$\lambda(x)$,2,2350,23.5,4.7953005,1
$\lambda(x)$,2,2400,24,4.9035,1
$\lambda(x)$,2,2450,24.5,5.0818949,1
$\lambda(x)$,2,2500,25,5.3656456,1
$\lambda(x)$,2,2550,25.5,5.6054444,1
$\lambda(x)$,2,2600,26,5.9310815,1
$\lambda(x)$,2,2650,26.5,6.0670425,1
$\lambda(x)$,2,2700,27,6.0622322,1
$\lambda(x)$,2,2750,27.5,5.8232441,1
$\lambda(x)$,2,2800,28,5.500384,1
$\lambda(x)$,2,2850,28.5,5.3405004,1
$\lambda(x)$,2,2900,29,5.3584288,1
$\lambda(x)$,2,2950,29.5,5.4776015,1
$\lambda(x)$,2,3000,30,5.7897271,1
$\lambda(x)$,3,0,0,0.28589124,1
$\lambda(x)$,3,50,0.5,0.35604841,1
$\lambda(x)$,3,100,1,0.43527712,1
$\lambda(x)$,3,150,1.5,0.52765865,1
$\lambda(x)$,3,200,2,0.63621359,1
$\lambda(x)$,3,250,2.5,0.76761667,1
$\lambda(x)$,3,300,3,0.92795194,1
$\lambda(x)$,3,350,3.5,1.1199122,1
$\lambda(x)$,3,400,4,1.3434259,1
$\lambda(x)$,3,450,4.5,1.5977141,1
$\lambda(x)$,3,500,5,1.882896,1
$\lambda(x)$,3,550,5.5,2.1672944,1
$\lambda(x)$,3,600,6,2.378902,1
$\lambda(x)$,3,650,6.5,2.5243701,1
$\lambda(x)$,3,700,7,2.7919417,1
$\lambda(x)$,3,750,7.5,2.9907303,1
$\lambda(x)$,3,800,8,3.0980896,1
$\lambda(x)$,3,850,8.5,3.2851926,1
$\lambda(x)$,3,900,9,3.6059931,1
$\lambda(x)$,3,950,9.5,4.16827,1
$\lambda(x)$,3,1000,10,4.9487468,1
$\lambda(x)$,3,1050,10.5,5.792405,1
$\lambda(x)$,3,1100,11,6.4253992,1
$\lambda(x)$,3,1150,11.5,6.3985632,1
$\lambda(x)$,3,1200,12,5.990975,1
$\lambda(x)$,3,1250,12.5,5.6714349,1
$\lambda(x)$,3,1300,13,5.5784306,1
$\lambda(x)$,3,1350,13.5,5.8749013,1
$\lambda(x)$,3,1400,14,6.4953391,1
$\lambda(x)$,3,1450,14.5,7.2065481,1
$\lambda(x)$,3,1500,15,7.7150601,1
$\lambda(x)$,3,1550,15.5,7.5828027,1
$\lambda(x)$,3,1600,16,7.0321671,1
$\lambda(x)$,3,1650,16.5,6.516079,1
$\lambda(x)$,3,1700,17,6.0871941,1
$\lambda(x)$,3,1750,17.5,5.8614702,1
$\lambda(x)$,3,1800,18,5.9458979,1
$\lambda(x)$,3,1850,18.5,6.2678192,1
$\lambda(x)$,3,1900,19,6.6542235,1
$\lambda(x)$,3,1950,19.5,6.9692677,1
$\lambda(x)$,3,2000,20,7.0213069,1
$\lambda(x)$,3,2050,20.5,6.7362973,1
$\lambda(x)$,3,2100,21,6.4311397,1
$\lambda(x)$,3,2150,21.5,6.104868,1
$\lambda(x)$,3,2200,22,5.768701,1
$\lambda(x)$,3,2250,22.5,5.4295214,1
$\lambda(x)$,3,2300,23,5.2425665,1
$\lambda(x)$,3,2350,23.5,5.2769133,1
$\lambda(x)$,3,2400,24,5.4429736,1
$\lambda(x)$,3,2450,24.5,5.6541958,1
$\lambda(x)$,3,2500,25,5.8498378,1
$\lambda(x)$,3,2550,25.5,5.9768999,1
$\lambda(x)$,3,2600,26,5.9376866,1
$\lambda(x)$,3,2650,26.5,6.1770416,1
$\lambda(x)$,3,2700,27,6.366142,1
$\lambda(x)$,3,2750,27.5,6.0882446,1
$\lambda(x)$,3,2800,28,5.7414703,1
$\lambda(x)$,3,2850,28.5,5.3474026,1
$\lambda(x)$,3,2900,29,5.1004805,1
$\lambda(x)$,3,2950,29.5,5.0713885,1
$\lambda(x)$,3,3000,30,5.165277,1
$\lambda(x)$,4,0,0,0.231025,1
$\lambda(x)$,4,50,0.5,0.28493584,1
$\lambda(x)$,4,100,1,0.34298921,1
$\lambda(x)$,4,150,1.5,0.40820898,1
$\lambda(x)$,4,200,2,0.48339799,1
$\lambda(x)$,4,250,2.5,0.57385314,1
$\lambda(x)$,4,300,3,0.68202725,1
$\lambda(x)$,4,350,3.5,0.80964027,1
$\lambda(x)$,4,400,4,0.95826067,1
$\lambda(x)$,4,450,4.5,1.130401,1
$\lambda(x)$,4,500,5,1.3331085,1
$\lambda(x)$,4,550,5.5,1.5604881,1
$\lambda(x)$,4,600,6,1.779844,1
$\lambda(x)$,4,650,6.5,1.9592729,1
$\lambda(x)$,4,700,7,2.1153261,1
$\lambda(x)$,4,750,7.5,2.2645349,1
$\lambda(x)$,4,800,8,2.6247209,1
$\lambda(x)$,4,850,8.5,2.958299,1
$\lambda(x)$,4,900,9,3.3012764,1
$\lambda(x)$,4,950,9.5,3.8859072,1
$\lambda(x)$,4,1000,10,4.9170094,1
$\lambda(x)$,4,1050,10.5,6.3522117,1
$\lambda(x)$,4,1100,11,7.7455443,1
$\lambda(x)$,4,1150,11.5,8.4951736,1
$\lambda(x)$,4,1200,12,8.1967501,1
$\lambda(x)$,4,1250,12.5,8.0594218,1
$\lambda(x)$,4,1300,13,9.2732409,1
$\lambda(x)$,4,1350,13.5,12.037482,1
$\lambda(x)$,4,1400,14,14.472522,1
$\lambda(x)$,4,1450,14.5,14.267909,1
$\lambda(x)$,4,1500,15,12.871794,1
$\lambda(x)$,4,1550,15.5,14.214675,1
$\lambda(x)$,4,1600,16,18.210619,1
$\lambda(x)$,4,1650,16.5,20.491896,1
$\lambda(x)$,4,1700,17,18.025161,1
$\lambda(x)$,4,1750,17.5,16.950057,1
$\lambda(x)$,4,1800,18,20.587282,1
$\lambda(x)$,4,1850,18.5,24.44503,1
$\lambda(x)$,4,1900,19,22.480412,1
$\lambda(x)$,4,1950,19.5,19.17933,1
$\lambda(x)$,4,2000,20,21.041731,1
$\lambda(x)$,4,2050,20.5,25.34354,1
$\lambda(x)$,4,2100,21,25.567355,1
$\lambda(x)$,4,2150,21.5,20.982269,1
$\lambda(x)$,4,2200,22,19.476204,1
$\lambda(x)$,4,2250,22.5,22.266705,1
$\lambda(x)$,4,2300,23,25.312251,1
$\lambda(x)$,4,2350,23.5,23.975342,1
$\lambda(x)$,4,2400,24,19.735526,1
$\lambda(x)$,4,2450,24.5,17.751688,1
$\lambda(x)$,4,2500,25,18.817912,1
$\lambda(x)$,4,2550,25.5,21.222871,1
$\lambda(x)$,4,2600,26,22.522653,1
$\lambda(x)$,4,2650,26.5,20.716489,1
$\lambda(x)$,4,2700,27,17.468953,1
$\lambda(x)$,4,2750,27.5,15.379259,1
$\lambda(x)$,4,2800,28,14.653149,1
$\lambda(x)$,4,2850,28.5,15.261204,1
$\lambda(x)$,4,2900,29,16.592229,1
$\lambda(x)$,4,2950,29.5,17.808555,1
$\lambda(x)$,4,3000,30,18.029528,1
$\lambda(x)$,5,0,0,0.17089194,1
$\lambda(x)$,5,50,0.5,0.22443373,1
$\lambda(x)$,5,100,1,0.28308122,1
$\lambda(x)$,5,150,1.5,0.34912484,1
$\lambda(x)$,5,200,2,0.42544953,1
$\lambda(x)$,5,250,2.5,0.51340556,1
$\lambda(x)$,5,300,3,0.61255613,1
$\lambda(x)$,5,350,3.5,0.7213549,1
$\lambda(x)$,5,400,4,0.83905588,1
$\lambda(x)$,5,450,4.5,0.96282182,1
$\lambda(x)$,5,500,5,1.0862676,1
$\lambda(x)$,5,550,5.5,1.1982945,1
$\lambda(x)$,5,600,6,1.2920455,1
$\lambda(x)$,5,650,6.5,1.384235,1
$\lambda(x)$,5,700,7,1.5000086,1
$\lambda(x)$,5,750,7.5,1.6528809,1
$\lambda(x)$,5,800,8,2.2596806,1
$\lambda(x)$,5,850,8.5,3.0165545,1
$\lambda(x)$,5,900,9,3.5925234,1
$\lambda(x)$,5,950,9.5,4.5070948,1
$\lambda(x)$,5,1000,10,5.8591221,1
$\lambda(x)$,5,1050,10.5,7.0862927,1
$\lambda(x)$,5,1100,11,7.5845936,1
$\lambda(x)$,5,1150,11.5,7.5388729,1
$\lambda(x)$,5,1200,12,8.0156303,1
$\lambda(x)$,5,1235,12.35,9.2484971,1
$\lambda(x)$,6,0,0,0.40288756,1
$\lambda(x)$,6,50,0.5,0.48884072,1
$\lambda(x)$,6,100,1,0.57845464,1
$\lambda(x)$,6,150,1.5,0.67162402,1
$\lambda(x)$,6,200,2,0.76765121,1
$\lambda(x)$,6,250,2.5,0.86790349,1
$\lambda(x)$,6,300,3,0.97330349,1
$\lambda(x)$,6,350,3.5,1.0847408,1
$\lambda(x)$,6,400,4,1.1950623,1
$\lambda(x)$,6,450,4.5,1.2955379,1
$\lambda(x)$,6,500,5,1.4117858,1
$\lambda(x)$,6,550,5.5,1.5901116,1
$\lambda(x)$,6,600,6,2.0319183,1
$\lambda(x)$,6,650,6.5,2.9275292,1
$\lambda(x)$,6,700,7,3.5204493,1
$\lambda(x)$,6,750,7.5,4.147482,1
$\lambda(x)$,6,800,8,4.750878,1
$\lambda(x)$,6,850,8.5,5.1248398,1
$\lambda(x)$,6,900,9,5.206082,1
$\lambda(x)$,6,950,9.5,5.2679325,1
$\lambda(x)$,6,1000,10,5.9360584,1
$\lambda(x)$,6,1050,10.5,7.2886117,1
$\lambda(x)$,6,1085,10.85,8.4559356,1


==> figures/experiment/coordturn/csv_data/ldbb_xy.csv <==
series,rollout_idx,step,t,x,y,series_id
$\gamma_{max}$,1,0,0,1.8,0,0
$\gamma_{max}$,1,50,0.5,1.6799159,-1.6354257e-12,0
$\gamma_{max}$,1,100,1,1.5777594,-5.8297428e-12,0
$\gamma_{max}$,1,150,1.5,1.4775279,-1.0447895e-11,0
$\gamma_{max}$,1,200,2,1.377503,-1.5116665e-11,0
$\gamma_{max}$,1,250,2.5,1.2775003,-1.9790771e-11,0
$\gamma_{max}$,1,300,3,1.1775,-2.4465102e-11,0
$\gamma_{max}$,1,350,3.5,1.0775,-2.9139421e-11,0
$\gamma_{max}$,1,400,4,0.9775,-3.3813739e-11,0
$\gamma_{max}$,1,450,4.5,0.8775,-3.8488056e-11,0
$\gamma_{max}$,1,500,5,0.7775,-4.3162374e-11,0
$\gamma_{max}$,1,550,5.5,0.6775,-4.7836691e-11,0
$\gamma_{max}$,1,600,6,0.57754728,-3.3972678e-07,0
$\gamma_{max}$,1,650,6.5,0.48375195,-0.00046386372,0
$\gamma_{max}$,1,700,7,0.40249757,-0.0028532461,0
$\gamma_{max}$,1,750,7.5,0.34154588,-0.0072573588,0
$\gamma_{max}$,1,800,8,0.27319375,-0.016617502,0
$\gamma_{max}$,1,850,8.5,0.17581766,-0.039599692,0
$\gamma_{max}$,1,900,9,0.033639831,-0.096371137,0
$\gamma_{max}$,1,950,9.5,-0.095634764,-0.16941291,0
$\gamma_{max}$,1,1000,10,-0.23179906,-0.24088219,0
$\gamma_{max}$,1,1050,10.5,-0.37899408,-0.29777225,0
$\gamma_{max}$,1,1100,11,-0.54150404,-0.33263734,0
$\gamma_{max}$,1,1150,11.5,-0.71725926,-0.33496791,0
$\gamma_{max}$,1,1200,12,-0.88480429,-0.29634818,0
$\gamma_{max}$,1,1250,12.5,-0.98798234,-0.24471849,0
$\gamma_{max}$,1,1300,13,-1.0736084,-0.19247697,0
$\gamma_{max}$,1,1350,13.5,-1.1579766,-0.14545079,0
$\gamma_{max}$,1,1400,14,-1.2388108,-0.10319271,0
$\gamma_{max}$,1,1450,14.5,-1.3099115,-0.066523908,0
$\gamma_{max}$,1,1500,15,-1.3647288,-0.038329503,0
$\gamma_{max}$,1,1545,15.45,-1.3977921,-0.021333106,0
$\gamma_{max}$,2,0,0,0.9,1.5588457,0
$\gamma_{max}$,2,50,0.5,0.83995796,1.4548499,0
$\gamma_{max}$,2,100,1,0.7888797,1.3663797,0
$\gamma_{max}$,2,150,1.5,0.73876393,1.2795767,0
$\gamma_{max}$,2,200,2,0.6887515,1.1929526,0
$\gamma_{max}$,2,250,2.5,0.63875016,1.1063477,0
$\gamma_{max}$,2,300,3,0.58875002,1.0197449,0
$\gamma_{max}$,2,350,3.5,0.53875,0.93314238,0
$\gamma_{max}$,2,400,4,0.48875,0.84653983,0
$\gamma_{max}$,2,450,4.5,0.43875,0.75993729,0
$\gamma_{max}$,2,500,5,0.38875,0.67333475,0
$\gamma_{max}$,2,550,5.5,0.33875,0.58673221,0
$\gamma_{max}$,2,600,6,0.28985583,0.50179451,0
$\gamma_{max}$,2,650,6.5,0.24542328,0.4220995,0
$\gamma_{max}$,2,700,7,0.20987362,0.35361204,0
$\gamma_{max}$,2,750,7.5,0.18265761,0.29508477,0
$\gamma_{max}$,2,800,8,0.154413,0.22322433,0
$\gamma_{max}$,2,850,8.5,0.12352189,0.11901475,0
$\gamma_{max}$,2,900,9,0.098003266,-0.035422941,0
$\gamma_{max}$,2,950,9.5,0.087590971,-0.19034682,0
$\gamma_{max}$,2,1000,10,0.071369918,-0.34251232,0
$\gamma_{max}$,2,1050,10.5,0.040944823,-0.49207723,0
$\gamma_{max}$,2,1100,11,-0.010148378,-0.64151519,0
$\gamma_{max}$,2,1150,11.5,-0.088470075,-0.78752968,0
$\gamma_{max}$,2,1200,12,-0.1989556,-0.91999406,0
$\gamma_{max}$,2,1250,12.5,-0.30370517,-0.9999254,0
$\gamma_{max}$,2,1300,13,-0.3928925,-1.0491423,0
$\gamma_{max}$,2,1350,13.5,-0.47633579,-1.0956942,0
$\gamma_{max}$,2,1400,14,-0.55191731,-1.1414751,0
$\gamma_{max}$,2,1450,14.5,-0.61547369,-1.1808022,0
$\gamma_{max}$,2,1500,15,-0.66192069,-1.2096644,0
$\gamma_{max}$,2,1525,15.25,-0.67832951,-1.2198689,0
$\gamma_{max}$,3,0,0,-0.9,1.5588457,0
$\gamma_{max}$,3,50,0.5,-0.83995796,1.4548499,0
$\gamma_{max}$,3,100,1,-0.7888797,1.3663797,0
$\gamma_{max}$,3,150,1.5,-0.73876393,1.2795767,0
$\gamma_{max}$,3,200,2,-0.6887515,1.1929526,0
$\gamma_{max}$,3,250,2.5,-0.63875016,1.1063477,0
$\gamma_{max}$,3,300,3,-0.58875002,1.0197449,0
$\gamma_{max}$,3,350,3.5,-0.53875,0.93314238,0
$\gamma_{max}$,3,400,4,-0.48875,0.84653983,0
$\gamma_{max}$,3,450,4.5,-0.43875,0.75993729,0
$\gamma_{max}$,3,500,5,-0.38887914,0.67361333,0
$\gamma_{max}$,3,550,5.5,-0.33944549,0.58913038,0
$\gamma_{max}$,3,600,6,-0.28986952,0.50729139,0
$\gamma_{max}$,3,650,6.5,-0.24264588,0.4334646,0
$\gamma_{max}$,3,700,7,-0.1970313,0.36710152,0
$\gamma_{max}$,3,750,7.5,-0.14443377,0.29728298,0
$\gamma_{max}$,3,800,8,-0.075599422,0.2158937,0
$\gamma_{max}$,3,850,8.5,0.022398732,0.11579302,0
$\gamma_{max}$,3,900,9,0.14066255,0.01414169,0
$\gamma_{max}$,3,950,9.5,0.25417656,-0.086494767,0
$\gamma_{max}$,3,1000,10,0.35735564,-0.19889563,0
$\gamma_{max}$,3,1050,10.5,0.44733771,-0.3332055,0
$\gamma_{max}$,3,1100,11,0.50277851,-0.46216755,0
$\gamma_{max}$,3,1150,11.5,0.52937142,-0.56405072,0
$\gamma_{max}$,3,1200,12,0.55287961,-0.66158438,0
$\gamma_{max}$,3,1250,12.5,0.57872523,-0.75770567,0
$\gamma_{max}$,3,1300,13,0.60504437,-0.85276603,0
$\gamma_{max}$,3,1350,13.5,0.63090199,-0.94563092,0
$\gamma_{max}$,3,1400,14,0.65532581,-1.0332486,0
$\gamma_{max}$,3,1450,14.5,0.67668457,-1.1098539,0
$\gamma_{max}$,3,1500,15,0.69357727,-1.168442,0
$\gamma_{max}$,3,1540,15.4,0.70345903,-1.2002921,0
$\gamma_{max}$,4,0,0,-1.8,2.2043642e-16,0
$\gamma_{max}$,4,50,0.5,-1.6799159,1.857331e-12,0
$\gamma_{max}$,4,100,1,-1.5777594,6.6667565e-12,0
$\gamma_{max}$,4,150,1.5,-1.4775279,1.2037708e-11,0
$\gamma_{max}$,4,200,2,-1.377503,1.7496085e-11,0
$\gamma_{max}$,4,250,2.5,-1.2775003,2.2968471e-11,0
$\gamma_{max}$,4,300,3,-1.1775,2.8443174e-11,0
$\gamma_{max}$,4,350,3.5,-1.0775,3.3918272e-11,0
$\gamma_{max}$,4,400,4,-0.9775,3.9393438e-11,0
$\gamma_{max}$,4,450,4.5,-0.8775163,6.9485432e-07,0
$\gamma_{max}$,4,500,5,-0.77822398,0.00019249871,0
$\gamma_{max}$,4,550,5.5,-0.6801102,0.0012264594,0
$\gamma_{max}$,4,600,6,-0.58366664,0.0038215882,0
$\gamma_{max}$,4,650,6.5,-0.49447081,0.0083822785,0
$\gamma_{max}$,4,700,7,-0.40684872,0.01576309,0
$\gamma_{max}$,4,750,7.5,-0.30986543,0.028254535,0
$\gamma_{max}$,4,800,8,-0.19306902,0.050298482,0
$\gamma_{max}$,4,850,8.5,-0.04891652,0.08996467,0
$\gamma_{max}$,4,900,9,0.088870322,0.13987797,0
$\gamma_{max}$,4,950,9.5,0.22519463,0.17772056,0
$\gamma_{max}$,4,1000,10,0.36757765,0.18889473,0
$\gamma_{max}$,4,1050,10.5,0.47538665,0.17266276,0
$\gamma_{max}$,4,1100,11,0.57366435,0.14992019,0
$\gamma_{max}$,4,1150,11.5,0.67183223,0.13083344,0
$\gamma_{max}$,4,1200,12,0.77027894,0.1137901,0
$\gamma_{max}$,4,1250,12.5,0.86863481,0.097182084,0
$\gamma_{max}$,4,1300,13,0.96658035,0.08072555,0
$\gamma_{max}$,4,1350,13.5,1.0634024,0.064473785,0
$\gamma_{max}$,4,1400,14,1.1573349,0.048710096,0
$\gamma_{max}$,4,1450,14.5,1.2444596,0.034089433,0
$\gamma_{max}$,4,1500,15,1.3181637,0.021721022,0
$\gamma_{max}$,4,1550,15.5,1.3720907,0.012671467,0
$\gamma_{max}$,4,1575,15.75,1.3911461,0.009473747,0
$\gamma_{max}$,5,0,0,-0.9,-1.5588457,0
$\gamma_{max}$,5,50,0.5,-0.83995796,-1.4548499,0
$\gamma_{max}$,5,100,1,-0.7888797,-1.3663797,0
$\gamma_{max}$,5,150,1.5,-0.73876393,-1.2795767,0
$\gamma_{max}$,5,200,2,-0.6887515,-1.1929526,0
$\gamma_{max}$,5,250,2.5,-0.63875016,-1.1063477,0
$\gamma_{max}$,5,300,3,-0.58875002,-1.0197449,0
$\gamma_{max}$,5,350,3.5,-0.53875,-0.93314238,0
$\gamma_{max}$,5,400,4,-0.48875,-0.84653983,0
$\gamma_{max}$,5,450,4.5,-0.43875,-0.75993729,0
$\gamma_{max}$,5,500,5,-0.38875,-0.67333475,0
$\gamma_{max}$,5,550,5.5,-0.33888436,-0.58691889,0
$\gamma_{max}$,5,600,6,-0.2903794,-0.50177263,0
$\gamma_{max}$,5,650,6.5,-0.24481989,-0.41845396,0
$\gamma_{max}$,5,700,7,-0.20627355,-0.34226232,0
$\gamma_{max}$,5,750,7.5,-0.17070027,-0.2618714,0
$\gamma_{max}$,5,800,8,-0.13424004,-0.15789156,0
$\gamma_{max}$,5,850,8.5,-0.10306878,-0.012825803,0
$\gamma_{max}$,5,900,9,-0.096334665,0.12977416,0
$\gamma_{max}$,5,950,9.5,-0.093067455,0.26156244,0
$\gamma_{max}$,5,1000,10,-0.076679785,0.3908138,0
$\gamma_{max}$,5,1050,10.5,-0.032117055,0.52441348,0
$\gamma_{max}$,5,1100,11,0.043287449,0.63260914,0
$\gamma_{max}$,5,1150,11.5,0.12263143,0.69963715,0
$\gamma_{max}$,5,1200,12,0.20101406,0.76182558,0
$\gamma_{max}$,5,1250,12.5,0.27475986,0.82897295,0
$\gamma_{max}$,5,1300,13,0.34654469,0.89786141,0
$\gamma_{max}$,5,1350,13.5,0.4173716,0.9665402,0
$\gamma_{max}$,5,1400,14,0.4865555,1.0337632,0
$\gamma_{max}$,5,1450,14.5,0.55208636,1.0970512,0
$\gamma_{max}$,5,1500,15,0.61021774,1.1517618,0
$\gamma_{max}$,5,1550,15.5,0.65563807,1.1931021,0
$\gamma_{max}$,5,1595,15.95,0.68338183,1.2175724,0
$\gamma_{max}$,6,0,0,0.9,-1.5588457,0
$\gamma_{max}$,6,50,0.5,0.83995796,-1.4548499,0
$\gamma_{max}$,6,100,1,0.7888797,-1.3663797,0
$\gamma_{max}$,6,150,1.5,0.73876393,-1.2795767,0
$\gamma_{max}$,6,200,2,0.6887515,-1.1929526,0
$\gamma_{max}$,6,250,2.5,0.63875016,-1.1063477,0
$\gamma_{max}$,6,300,3,0.58875002,-1.0197449,0
$\gamma_{max}$,6,350,3.5,0.53875,-0.93314238,0
$\gamma_{max}$,6,400,4,0.48875,-0.84653983,0
$\gamma_{max}$,6,450,4.5,0.43875,-0.75993729,0
$\gamma_{max}$,6,500,5,0.38875,-0.67333475,0
$\gamma_{max}$,6,550,5.5,0.33875,-0.58673221,0
$\gamma_{max}$,6,600,6,0.28882284,-0.50026171,0
$\gamma_{max}$,6,650,6.5,0.2409862,-0.41856298,0
$\gamma_{max}$,6,700,7,0.19647013,-0.34690806,0
$\gamma_{max}$,6,750,7.5,0.15603623,-0.28849296,0
$\gamma_{max}$,6,800,8,0.10042695,-0.22034757,0
$\gamma_{max}$,6,850,8.5,0.0069961662,-0.13084759,0
$\gamma_{max}$,6,900,9,-0.12110268,-0.044705145,0
$\gamma_{max}$,6,950,9.5,-0.24501973,0.026502789,0
$\gamma_{max}$,6,1000,10,-0.36459033,0.10929324,0
$\gamma_{max}$,6,1050,10.5,-0.4749846,0.21611156,0
$\gamma_{max}$,6,1100,11,-0.56331778,0.35571043,0
$\gamma_{max}$,6,1150,11.5,-0.59859656,0.47906243,0
$\gamma_{max}$,6,1200,12,-0.60900778,0.58143496,0
$\gamma_{max}$,6,1250,12.5,-0.62123364,0.68055269,0
$\gamma_{max}$,6,1300,13,-0.63798528,0.77841351,0
$\gamma_{max}$,6,1350,13.5,-0.65567466,0.87489965,0
$\gamma_{max}$,6,1400,14,-0.67303058,0.96834281,0
$\gamma_{max}$,6,1450,14.5,-0.68912044,1.0547489,0
$\gamma_{max}$,6,1500,15,-0.70264233,1.1274493,0
$\gamma_{max}$,6,1550,15.5,-0.71160851,1.1803996,0
$\gamma_{max}$,6,1575,15.75,-0.71447712,1.1990617,0
$\lambda(x)$,1,0,0,1.8,0,1
$\lambda(x)$,1,50,0.5,1.6820248,-0.00094149713,1
$\lambda(x)$,1,100,1,1.5841553,-0.0068822745,1
$\lambda(x)$,1,150,1.5,1.4813997,-0.024076163,1
$\lambda(x)$,1,200,2,1.3641803,-0.062923555,1
$\lambda(x)$,1,250,2.5,1.2331507,-0.13784594,1
$\lambda(x)$,1,300,3,1.0989033,-0.26570759,1
$\lambda(x)$,1,350,3.5,0.97643616,-0.47728615,1
$\lambda(x)$,1,400,4,0.90582394,-0.80129107,1
$\lambda(x)$,1,450,4.5,0.95454602,-1.1536712,1
$\lambda(x)$,1,500,5,1.0618632,-1.3320252,1
$\lambda(x)$,1,550,5.5,1.07996,-1.3465744,1
$\lambda(x)$,1,600,6,1.0792063,-1.3464418,1
$\lambda(x)$,1,650,6.5,1.0788778,-1.3466381,1
$\lambda(x)$,1,700,7,1.0627789,-1.3714068,1
$\lambda(x)$,1,750,7.5,1.0521113,-1.4478183,1
$\lambda(x)$,1,800,8,1.050269,-1.4618025,1
$\lambda(x)$,1,850,8.5,0.95715416,-1.4367,1
$\lambda(x)$,1,900,9,0.82857031,-1.4843991,1
$\lambda(x)$,1,950,9.5,0.73479871,-1.6197897,1
$\lambda(x)$,1,1000,10,0.73870206,-1.7386586,1
$\lambda(x)$,1,1050,10.5,0.74292258,-1.7473451,1
$\lambda(x)$,1,1100,11,0.7058133,-1.7492457,1
$\lambda(x)$,1,1150,11.5,0.64105394,-1.7996249,1
$\lambda(x)$,1,1200,12,0.60816049,-1.9165187,1
$\lambda(x)$,1,1250,12.5,0.59137112,-1.9150122,1
$\lambda(x)$,1,1300,13,0.48705965,-1.897054,1
$\lambda(x)$,1,1350,13.5,0.36677872,-1.9659167,1
$\lambda(x)$,1,1400,14,0.32944095,-2.0704818,1
$\lambda(x)$,1,1450,14.5,0.33487641,-2.0869403,1
$\lambda(x)$,1,1500,15,0.30127027,-2.0827645,1
$\lambda(x)$,1,1550,15.5,0.2127917,-2.132361,1
$\lambda(x)$,1,1600,16,0.17256771,-2.2380417,1
$\lambda(x)$,1,1650,16.5,0.13690407,-2.2073365,1
$\lambda(x)$,1,1700,17,0.025376074,-2.2021818,1
$\lambda(x)$,1,1750,17.5,-0.065111525,-2.2832192,1
$\lambda(x)$,1,1800,18,-0.067234184,-2.3259706,1
$\lambda(x)$,1,1850,18.5,-0.080897669,-2.3212308,1
$\lambda(x)$,1,1900,19,-0.16098946,-2.3444501,1
$\lambda(x)$,1,1950,19.5,-0.22360717,-2.4606581,1
$\lambda(x)$,1,2000,20,-0.24744287,-2.4468966,1
$\lambda(x)$,1,2050,20.5,-0.34941477,-2.44078,1
$\lambda(x)$,1,2100,21,-0.42083892,-2.5096575,1
$\lambda(x)$,1,2150,21.5,-0.41981608,-2.5331026,1
$\lambda(x)$,1,2200,22,-0.44557947,-2.5260939,1
$\lambda(x)$,1,2250,22.5,-0.54274273,-2.5765855,1
$\lambda(x)$,1,2300,23,-0.57861009,-2.6870739,1
$\lambda(x)$,1,2350,23.5,-0.6261102,-2.6575724,1
$\lambda(x)$,1,2400,24,-0.72377891,-2.6811371,1
$\lambda(x)$,1,2450,24.5,-0.7498945,-2.730644,1
$\lambda(x)$,1,2500,25,-0.75117992,-2.7332706,1
$\lambda(x)$,1,2550,25.5,-0.80845041,-2.7314696,1
$\lambda(x)$,1,2600,26,-0.91274608,-2.8451542,1
$\lambda(x)$,1,2650,26.5,-0.92367004,-2.8712076,1
$\lambda(x)$,1,2700,27,-1.0008596,-2.8488679,1
$\lambda(x)$,1,2750,27.5,-1.0710674,-2.8922891,1
$\lambda(x)$,1,2800,28,-1.0745058,-2.9146482,1
$\lambda(x)$,1,2850,28.5,-1.0879747,-2.9075345,1
$\lambda(x)$,1,2900,29,-1.1656967,-2.9195775,1
$\lambda(x)$,1,2950,29.5,-1.2432284,-3.0266305,1
$\lambda(x)$,1,3000,30,-1.2693321,-2.9964796,1
$\lambda(x)$,2,0,0,0.9,1.5588457,1
$\lambda(x)$,2,50,0.5,0.8419001,1.4565254,1
$\lambda(x)$,2,100,1,0.79862095,1.3707236,1
$\lambda(x)$,2,150,1.5,0.76290931,1.2769866,1
$\lambda(x)$,2,200,2,0.73835189,1.1596888,1
$\lambda(x)$,2,250,2.5,0.73905936,1.0102803,1
$\lambda(x)$,2,300,3,0.78883101,0.8288141,1
$\lambda(x)$,2,350,3.5,0.92915496,0.6154071,1
$\lambda(x)$,2,400,4,1.2006628,0.41090359,1
$\lambda(x)$,2,450,4.5,1.5154986,0.32976692,1
$\lambda(x)$,2,500,5,1.6471753,0.35310705,1
$\lambda(x)$,2,550,5.5,1.6490161,0.35378869,1
$\lambda(x)$,2,600,6,1.6488649,0.3534635,1
$\lambda(x)$,2,650,6.5,1.6506999,0.34728902,1
$\lambda(x)$,2,700,7,1.6842793,0.30771828,1
$\lambda(x)$,2,750,7.5,1.7226843,0.2902582,1
$\lambda(x)$,2,800,8,1.680011,0.27200176,1
$\lambda(x)$,2,850,8.5,1.6077686,0.17548234,1
$\lambda(x)$,2,900,9,1.5939754,0.0092031591,1
$\lambda(x)$,2,950,9.5,1.6944844,-0.16861522,1
$\lambda(x)$,2,1000,10,1.820239,-0.22649864,1
$\lambda(x)$,2,1050,10.5,1.825126,-0.2292628,1
$\lambda(x)$,2,1100,11,1.8064636,-0.2662985,1
$\lambda(x)$,2,1150,11.5,1.8154334,-0.33397927,1
$\lambda(x)$,2,1200,12,1.866482,-0.39388515,1
$\lambda(x)$,2,1250,12.5,1.8435485,-0.39803254,1
$\lambda(x)$,2,1300,13,1.7518474,-0.45237884,1
$\lambda(x)$,2,1350,13.5,1.6808643,-0.58421689,1
$\lambda(x)$,2,1400,14,1.6890353,-0.75553821,1
$\lambda(x)$,2,1450,14.5,1.7647699,-0.85844449,1
$\lambda(x)$,2,1500,15,1.7815572,-0.86573716,1
$\lambda(x)$,2,1550,15.5,1.7657727,-0.8742277,1
$\lambda(x)$,2,1600,16,1.7560783,-0.89213872,1
$\lambda(x)$,2,1650,16.5,1.759193,-0.93885827,1
$\lambda(x)$,2,1700,17,1.783226,-0.97684051,1
$\lambda(x)$,2,1750,17.5,1.732474,-0.96875323,1
$\lambda(x)$,2,1800,18,1.6238185,-1.0089612,1
$\lambda(x)$,2,1850,18.5,1.5234532,-1.123019,1
$\lambda(x)$,2,1900,19,1.4862452,-1.2812364,1
$\lambda(x)$,2,1950,19.5,1.521154,-1.3888822,1
$\lambda(x)$,2,2000,20,1.5366478,-1.4026284,1
$\lambda(x)$,2,2050,20.5,1.5252323,-1.4029906,1
$\lambda(x)$,2,2100,21,1.5193313,-1.4068261,1
$\lambda(x)$,2,2150,21.5,1.5099837,-1.4306078,1
$\lambda(x)$,2,2200,22,1.5136028,-1.4931441,1
$\lambda(x)$,2,2250,22.5,1.5097328,-1.4980693,1
$\lambda(x)$,2,2300,23,1.4217948,-1.4822146,1
$\lambda(x)$,2,2350,23.5,1.296996,-1.5272281,1
$\lambda(x)$,2,2400,24,1.1899959,-1.6417243,1
$\lambda(x)$,2,2450,24.5,1.1558009,-1.7763764,1
$\lambda(x)$,2,2500,25,1.1746565,-1.8342756,1
$\lambda(x)$,2,2550,25.5,1.1709811,-1.834362,1
$\lambda(x)$,2,2600,26,1.1621863,-1.8345233,1
$\lambda(x)$,2,2650,26.5,1.1570161,-1.8381448,1
$\lambda(x)$,2,2700,27,1.1341619,-1.8823931,1
$\lambda(x)$,2,2750,27.5,1.1353688,-1.9364174,1
$\lambda(x)$,2,2800,28,1.0994349,-1.9093033,1
$\lambda(x)$,2,2850,28.5,0.98885595,-1.8966491,1
$\lambda(x)$,2,2900,29,0.85902424,-1.9552785,1
$\lambda(x)$,2,2950,29.5,0.7769966,-2.0694112,1
$\lambda(x)$,2,3000,30,0.7742728,-2.1457971,1
$\lambda(x)$,3,0,0,-0.9,1.5588457,1
$\lambda(x)$,3,50,0.5,-0.83994576,1.4557317,1
$\lambda(x)$,3,100,1,-0.78719727,1.3703638,1
$\lambda(x)$,3,150,1.5,-0.73015183,1.2884767,1
$\lambda(x)$,3,200,2,-0.66019365,1.2045154,1
$\lambda(x)$,3,250,2.5,-0.56821551,1.1174979,1
$\lambda(x)$,3,300,3,-0.44288226,1.0304016,1
$\lambda(x)$,3,350,3.5,-0.27089424,0.95214178,1
$\lambda(x)$,3,400,4,-0.027985761,0.89711991,1
$\lambda(x)$,3,450,4.5,0.31341495,0.88824078,1
$\lambda(x)$,3,500,5,0.71564388,0.95421243,1
$\lambda(x)$,3,550,5.5,1.0355714,1.0848534,1
$\lambda(x)$,3,600,6,1.1565813,1.1771985,1
$\lambda(x)$,3,650,6.5,1.1591592,1.1771591,1
$\lambda(x)$,3,700,7,1.1504388,1.1339907,1
$\lambda(x)$,3,750,7.5,1.151866,1.1241879,1
$\lambda(x)$,3,800,8,1.1606265,1.1158754,1
$\lambda(x)$,3,850,8.5,1.228117,1.0941705,1
$\lambda(x)$,3,900,9,1.2937248,1.1056636,1
$\lambda(x)$,3,950,9.5,1.2759884,1.0725708,1
$\lambda(x)$,3,1000,10,1.278626,0.94073418,1
$\lambda(x)$,3,1050,10.5,1.3992048,0.78432607,1
$\lambda(x)$,3,1100,11,1.6194221,0.73558011,1
$\lambda(x)$,3,1150,11.5,1.6895962,0.77047091,1
$\lambda(x)$,3,1200,12,1.6899283,0.73828899,1
$\lambda(x)$,3,1250,12.5,1.745821,0.66542943,1
$\lambda(x)$,3,1300,13,1.8393725,0.6394877,1
$\lambda(x)$,3,1350,13.5,1.8191089,0.61751864,1
$\lambda(x)$,3,1400,14,1.7853403,0.50368236,1
$\lambda(x)$,3,1450,14.5,1.8410798,0.34292196,1
$\lambda(x)$,3,1500,15,1.9818606,0.25241675,1
$\lambda(x)$,3,1550,15.5,2.0298294,0.25640138,1
$\lambda(x)$,3,1600,16,2.0200421,0.2351956,1
$\lambda(x)$,3,1650,16.5,2.0292086,0.17562192,1
$\lambda(x)$,3,1700,17,2.0871453,0.11488935,1
$\lambda(x)$,3,1750,17.5,2.1110539,0.10462184,1
$\lambda(x)$,3,1800,18,2.0469025,0.064249129,1
$\lambda(x)$,3,1850,18.5,1.9846011,-0.053822406,1
$\lambda(x)$,3,1900,19,1.9863306,-0.22067247,1
$\lambda(x)$,3,1950,19.5,2.0659255,-0.3525973,1
$\lambda(x)$,3,2000,20,2.1253559,-0.38138127,1
$\lambda(x)$,3,2050,20.5,2.1208939,-0.38507687,1
$\lambda(x)$,3,2100,21,2.1142947,-0.39243136,1
$\lambda(x)$,3,2150,21.5,2.1129581,-0.39913074,1
$\lambda(x)$,3,2200,22,2.1257301,-0.42906048,1
$\lambda(x)$,3,2250,22.5,2.1479106,-0.45167432,1
$\lambda(x)$,3,2300,23,2.105914,-0.45003749,1
$\lambda(x)$,3,2350,23.5,2.0167249,-0.49197126,1
$\lambda(x)$,3,2400,24,1.9245115,-0.60295935,1
$\lambda(x)$,3,2450,24.5,1.8772917,-0.76461308,1
$\lambda(x)$,3,2500,25,1.9019136,-0.91674011,1
$\lambda(x)$,3,2550,25.5,1.9536018,-0.98217736,1
$\lambda(x)$,3,2600,26,1.9629563,-0.98719619,1
$\lambda(x)$,3,2650,26.5,1.9480454,-0.99126524,1
$\lambda(x)$,3,2700,27,1.946108,-0.99293559,1
$\lambda(x)$,3,2750,27.5,1.9451942,-0.99975971,1
$\lambda(x)$,3,2800,28,1.9566551,-1.043177,1
$\lambda(x)$,3,2850,28.5,1.9577611,-1.0496898,1
$\lambda(x)$,3,2900,29,1.8866407,-1.0417319,1
$\lambda(x)$,3,2950,29.5,1.7740496,-1.0862362,1
$\lambda(x)$,3,3000,30,1.6690398,-1.1945261,1
$\lambda(x)$,4,0,0,-1.8,2.2043642e-16,1
$\lambda(x)$,4,50,0.5,-1.6804352,0.00043107829,1
$\lambda(x)$,4,100,1,-1.5792551,0.0032524211,1
$\lambda(x)$,4,150,1.5,-1.4778337,0.011182785,1
$\lambda(x)$,4,200,2,-1.3681286,0.02840014,1
$\lambda(x)$,4,250,2.5,-1.2451368,0.061325416,1
$\lambda(x)$,4,300,3,-1.1051966,0.11962706,1
$\lambda(x)$,4,350,3.5,-0.94730049,0.21662626,1
$\lambda(x)$,4,400,4,-0.76954541,0.37294946,1
$\lambda(x)$,4,450,4.5,-0.56403654,0.61765338,1
$\lambda(x)$,4,500,5,-0.34126808,0.95045879,1
$\lambda(x)$,4,550,5.5,-0.14672066,1.3127181,1
$\lambda(x)$,4,600,6,-0.03710444,1.6014846,1
$\lambda(x)$,4,650,6.5,-0.011658472,1.7309312,1
$\lambda(x)$,4,700,7,-0.011497332,1.7466241,1
$\lambda(x)$,4,750,7.5,0.00027874062,1.7184384,1
$\lambda(x)$,4,800,8,0.034246838,1.6757741,1
$\lambda(x)$,4,850,8.5,0.044141619,1.6695219,1
$\lambda(x)$,4,900,9,0.069833214,1.6719735,1
$\lambda(x)$,4,950,9.5,0.14920901,1.7208102,1
$\lambda(x)$,4,1000,10,0.18324228,1.7881487,1
$\lambda(x)$,4,1050,10.5,0.22226802,1.7247844,1
$\lambda(x)$,4,1100,11,0.38754534,1.6745507,1
$\lambda(x)$,4,1150,11.5,0.58254966,1.7944334,1
$\lambda(x)$,4,1200,12,0.60034016,1.8885125,1
$\lambda(x)$,4,1250,12.5,0.64375564,1.8746255,1
$\lambda(x)$,4,1300,13,0.74206897,1.9336847,1
$\lambda(x)$,4,1350,13.5,0.76288269,1.9169993,1
$\lambda(x)$,4,1400,14,0.9086652,1.8817223,1
$\lambda(x)$,4,1450,14.5,1.0161906,2.0076313,1
$\lambda(x)$,4,1500,15,1.0213767,2.0207561,1
$\lambda(x)$,4,1550,15.5,1.0870648,2.0517569,1
$\lambda(x)$,4,1600,16,1.1156315,2.0039242,1
$\lambda(x)$,4,1650,16.5,1.2747796,2.0183602,1
$\lambda(x)$,4,1700,17,1.3045293,2.1062736,1
$\lambda(x)$,4,1750,17.5,1.3390754,2.1114706,1
$\lambda(x)$,4,1800,18,1.354573,2.0999075,1
$\lambda(x)$,4,1850,18.5,1.4589915,2.0498975,1
$\lambda(x)$,4,1900,19,1.5364549,2.1207188,1
$\lambda(x)$,4,1950,19.5,1.5466332,2.1245978,1
$\lambda(x)$,4,2000,20,1.5729021,2.129801,1
$\lambda(x)$,4,2050,20.5,1.6221156,2.0590939,1
$\lambda(x)$,4,2100,21,1.7267043,2.0804583,1
$\lambda(x)$,4,2150,21.5,1.730477,2.097725,1
$\lambda(x)$,4,2200,22,1.7677784,2.0987741,1
$\lambda(x)$,4,2250,22.5,1.7677064,2.0630416,1
$\lambda(x)$,4,2300,23,1.849164,1.9933476,1
$\lambda(x)$,4,2350,23.5,1.9249117,2.0198731,1
$\lambda(x)$,4,2400,24,1.9275467,2.0262728,1
$\lambda(x)$,4,2450,24.5,1.9660875,2.018175,1
$\lambda(x)$,4,2500,25,1.9674752,2.0044507,1
$\lambda(x)$,4,2550,25.5,1.9888097,1.9126149,1
$\lambda(x)$,4,2600,26,2.0895406,1.8605292,1
$\lambda(x)$,4,2650,26.5,2.1420528,1.8820732,1
$\lambda(x)$,4,2700,27,2.1441787,1.8798498,1
$\lambda(x)$,4,2750,27.5,2.1713847,1.8561345,1
$\lambda(x)$,4,2800,28,2.2206785,1.852027,1
$\lambda(x)$,4,2850,28.5,2.1991167,1.8232013,1
$\lambda(x)$,4,2900,29,2.1914238,1.7208038,1
$\lambda(x)$,4,2950,29.5,2.2557263,1.6160207,1
$\lambda(x)$,4,3000,30,2.3470588,1.5778228,1
$\lambda(x)$,5,0,0,-0.9,-1.5588457,1
$\lambda(x)$,5,50,0.5,-0.84037535,-1.454762,1
$\lambda(x)$,5,100,1,-0.79151167,-1.36474,1
$\lambda(x)$,5,150,1.5,-0.7458631,-1.2698888,1
$\lambda(x)$,5,200,2,-0.70381333,-1.1615168,1
$\lambda(x)$,5,250,2.5,-0.6695608,-1.0317624,1
$\lambda(x)$,5,300,3,-0.65152994,-0.87151796,1
$\lambda(x)$,5,350,3.5,-0.66404534,-0.67336086,1
$\lambda(x)$,5,400,4,-0.72926445,-0.42109567,1
$\lambda(x)$,5,450,4.5,-0.87130364,-0.10053169,1
$\lambda(x)$,5,500,5,-1.0902806,0.25955205,1
$\lambda(x)$,5,550,5.5,-1.3420188,0.57023654,1
$\lambda(x)$,5,600,6,-1.5424503,0.74545875,1
$\lambda(x)$,5,650,6.5,-1.6146471,0.78726745,1
$\lambda(x)$,5,700,7,-1.6171622,0.78871824,1
$\lambda(x)$,5,750,7.5,-1.5899138,0.78853036,1
$\lambda(x)$,5,800,8,-1.552461,0.7957675,1
$\lambda(x)$,5,850,8.5,-1.5464787,0.79882173,1
$\lambda(x)$,5,900,9,-1.5375761,0.81812246,1
$\lambda(x)$,5,950,9.5,-1.5421771,0.92118778,1
$\lambda(x)$,5,1000,10,-1.6320529,1.0281568,1
$\lambda(x)$,5,1050,10.5,-1.5884806,1.0466989,1
$\lambda(x)$,5,1100,11,-1.508085,1.1843078,1
$\lambda(x)$,5,1150,11.5,-1.5803402,1.3628621,1
$\lambda(x)$,5,1200,12,-1.6231809,1.3771346,1
$\lambda(x)$,5,1235,12.35,-1.5987727,1.4133796,1
$\lambda(x)$,6,0,0,0.9,-1.5588457,1
$\lambda(x)$,6,50,0.5,0.83978062,-1.4559648,1
$\lambda(x)$,6,100,1,0.78516958,-1.3707842,1
$\lambda(x)$,6,150,1.5,0.72009199,-1.2859971,1
$\lambda(x)$,6,200,2,0.63240148,-1.1980742,1
$\lambda(x)$,6,250,2.5,0.51014304,-1.1115378,1
$\lambda(x)$,6,300,3,0.34292511,-1.0386351,1
$\lambda(x)$,6,350,3.5,0.1135583,-0.99768183,1
$\lambda(x)$,6,400,4,-0.20911213,-1.019138,1
$\lambda(x)$,6,450,4.5,-0.5939781,-1.1469703,1
$\lambda(x)$,6,500,5,-0.88521222,-1.3585621,1
$\lambda(x)$,6,550,5.5,-0.97665498,-1.4922529,1
$\lambda(x)$,6,600,6,-0.97993118,-1.4993057,1
$\lambda(x)$,6,650,6.5,-0.98037664,-1.4954955,1
$\lambda(x)$,6,700,7,-0.98305687,-1.4929202,1
$\lambda(x)$,6,750,7.5,-1.0412569,-1.4723709,1
$\lambda(x)$,6,800,8,-1.1679053,-1.505703,1
$\lambda(x)$,6,850,8.5,-1.2192868,-1.5604452,1
$\lambda(x)$,6,900,9,-1.2642689,-1.4704888,1
$\lambda(x)$,6,950,9.5,-1.4260561,-1.4246284,1
$\lambda(x)$,6,1000,10,-1.5312791,-1.4936678,1
$\lambda(x)$,6,1050,10.5,-1.5372407,-1.4976209,1
$\lambda(x)$,6,1085,10.85,-1.5900112,-1.4640716,1
$x_{nom}$,1,0,0,1.8,0,2
$x_{nom}$,1,50,0.5,1.2775003,-6.3987756e-17,2
$x_{nom}$,1,100,1,0.7775,-1.2522014e-16,2
$x_{nom}$,1,150,1.5,0.2775,-1.8645247e-16,2
$x_{nom}$,1,200,2,-0.22249932,-2.4768473e-16,2
$x_{nom}$,1,250,2.5,-0.72239965,-3.0890487e-16,2
$x_{nom}$,1,300,3,-1.2088457,-3.6847732e-16,2
$x_{nom}$,1,329,3.29,-1.3908071,-3.9076117e-16,2
$x_{nom}$,2,0,0,0.9,1.5588457,2
$x_{nom}$,2,50,0.5,0.63875016,1.1063477,2
$x_{nom}$,2,100,1,0.38875,0.67333475,2
$x_{nom}$,2,150,1.5,0.13875,0.24032205,2
$x_{nom}$,2,200,2,-0.11124966,-0.19269007,2
$x_{nom}$,2,250,2.5,-0.36119982,-0.62561644,2
$x_{nom}$,2,300,3,-0.60442284,-1.0468911,2
$x_{nom}$,2,329,3.29,-0.69540355,-1.2044743,2
$x_{nom}$,3,0,0,-0.9,1.5588457,2
$x_{nom}$,3,50,0.5,-0.63875016,1.1063477,2
$x_{nom}$,3,100,1,-0.38875,0.67333475,2
$x_{nom}$,3,150,1.5,-0.13875,0.24032205,2
$x_{nom}$,3,200,2,0.11124966,-0.19269007,2
$x_{nom}$,3,250,2.5,0.36119982,-0.62561644,2
$x_{nom}$,3,300,3,0.60442284,-1.0468911,2
$x_{nom}$,3,329,3.29,0.69540355,-1.2044743,2
$x_{nom}$,4,0,0,-1.8,2.2043642e-16,2
$x_{nom}$,4,50,0.5,-1.2775003,1.5644867e-16,2
$x_{nom}$,4,100,1,-0.7775,9.5216289e-17,2
$x_{nom}$,4,150,1.5,-0.2775,3.3983949e-17,2
$x_{nom}$,4,200,2,0.22249932,-2.7248308e-17,2
$x_{nom}$,4,250,2.5,0.72239965,-8.8468441e-17,2
$x_{nom}$,4,300,3,1.2088457,-1.480409e-16,2
$x_{nom}$,4,329,3.29,1.3908071,-1.7032475e-16,2
$x_{nom}$,5,0,0,-0.9,-1.5588457,2
$x_{nom}$,5,50,0.5,-0.63875016,-1.1063477,2
$x_{nom}$,5,100,1,-0.38875,-0.67333475,2
$x_{nom}$,5,150,1.5,-0.13875,-0.24032205,2
$x_{nom}$,5,200,2,0.11124966,0.19269007,2
$x_{nom}$,5,250,2.5,0.36119982,0.62561644,2
$x_{nom}$,5,300,3,0.60442284,1.0468911,2
$x_{nom}$,5,329,3.29,0.69540355,1.2044743,2
$x_{nom}$,6,0,0,0.9,-1.5588457,2
$x_{nom}$,6,50,0.5,0.63875016,-1.1063477,2
$x_{nom}$,6,100,1,0.38875,-0.67333475,2
$x_{nom}$,6,150,1.5,0.13875,-0.24032205,2
$x_{nom}$,6,200,2,-0.11124966,0.19269007,2
$x_{nom}$,6,250,2.5,-0.36119982,0.62561644,2
$x_{nom}$,6,300,3,-0.60442284,1.0468911,2
$x_{nom}$,6,329,3.29,-0.69540355,1.2044743,2


==> figures/experiment/coordturn/csv_data/pwbb_bt.csv <==
series,rollout_idx,step,t,B,series_id
$\gamma_{max}$,1,0,0,1.0005442,0
$\gamma_{max}$,1,50,0.5,0.74427207,0
$\gamma_{max}$,1,100,1,0.52459515,0
$\gamma_{max}$,1,150,1.5,0.32406219,0
$\gamma_{max}$,1,200,2,0.13994557,0
$\gamma_{max}$,1,250,2.5,0.0046021508,0
$\gamma_{max}$,1,300,3,0.0040443467,0
$\gamma_{max}$,1,350,3.5,0.0036277296,0
$\gamma_{max}$,1,400,4,0.0031918396,0
$\gamma_{max}$,1,450,4.5,0.0030196124,0
$\gamma_{max}$,1,500,5,0.00283208,0
$\gamma_{max}$,1,550,5.5,0.0025724709,0
$\gamma_{max}$,1,600,6,0.0022442043,0
$\gamma_{max}$,1,650,6.5,0.001867358,0
$\gamma_{max}$,1,700,7,0.0014819506,0
$\gamma_{max}$,1,750,7.5,0.0013848233,0
$\gamma_{max}$,1,800,8,0.0013579339,0
$\gamma_{max}$,1,850,8.5,0.0013698789,0
$\gamma_{max}$,1,900,9,0.0014631847,0
$\gamma_{max}$,1,950,9.5,0.0015746875,0
$\gamma_{max}$,1,1000,10,0.0016593777,0
$\gamma_{max}$,1,1050,10.5,0.0017235661,0
$\gamma_{max}$,1,1100,11,0.0017725616,0
$\gamma_{max}$,1,1150,11.5,0.0018109957,0
$\gamma_{max}$,1,1200,12,0.0018413301,0
$\gamma_{max}$,1,1250,12.5,0.0018658011,0
$\gamma_{max}$,1,1300,13,0.0018860252,0
$\gamma_{max}$,1,1350,13.5,0.0019031343,0
$\gamma_{max}$,1,1400,14,0.0019179204,0
$\gamma_{max}$,1,1450,14.5,0.0019309394,0
$\gamma_{max}$,1,1500,15,0.0019425842,0
$\gamma_{max}$,1,1550,15.5,0.0019531356,0
$\gamma_{max}$,1,1600,16,0.0019627969,0
$\gamma_{max}$,1,1650,16.5,0.0019717176,0
$\gamma_{max}$,1,1700,17,0.0019800094,0
$\gamma_{max}$,1,1750,17.5,0.0019877575,0
$\gamma_{max}$,1,1800,18,0.0019950282,0
$\gamma_{max}$,1,1850,18.5,0.0020018741,0
$\gamma_{max}$,1,1900,19,0.002008338,0
$\gamma_{max}$,1,1950,19.5,0.0020144675,0
$\gamma_{max}$,1,2000,20,0.0020202962,0
$\gamma_{max}$,1,2050,20.5,0.0020258475,0
$\gamma_{max}$,1,2100,21,0.0020311413,0
$\gamma_{max}$,1,2150,21.5,0.0020361952,0
$\gamma_{max}$,1,2200,22,0.0020410249,0
$\gamma_{max}$,1,2250,22.5,0.0020456442,0
$\gamma_{max}$,1,2300,23,0.0020500658,0
$\gamma_{max}$,1,2350,23.5,0.0020543009,0
$\gamma_{max}$,1,2400,24,0.0020583602,0
$\gamma_{max}$,1,2450,24.5,0.0020622531,0
$\gamma_{max}$,1,2500,25,0.0020659885,0
$\gamma_{max}$,1,2550,25.5,0.0020695746,0
$\gamma_{max}$,1,2600,26,0.0020730189,0
$\gamma_{max}$,1,2650,26.5,0.0020763285,0
$\gamma_{max}$,1,2700,27,0.0020795101,0
$\gamma_{max}$,1,2750,27.5,0.0020825697,0
$\gamma_{max}$,1,2800,28,0.0020855131,0
$\gamma_{max}$,1,2850,28.5,0.0020883458,0
$\gamma_{max}$,1,2900,29,0.0020910727,0
$\gamma_{max}$,1,2950,29.5,0.0020936988,0
$\gamma_{max}$,1,3000,30,0.0020962284,0
$\gamma_{max}$,2,0,0,0.7832165,0
$\gamma_{max}$,2,50,0.5,0.61247748,0
$\gamma_{max}$,2,100,1,0.46813671,0
$\gamma_{max}$,2,150,1.5,0.3376919,0
$\gamma_{max}$,2,200,2,0.21900661,0
$\gamma_{max}$,2,250,2.5,0.11135651,0
$\gamma_{max}$,2,300,3,0.014186819,0
$\gamma_{max}$,2,350,3.5,0.0026066461,0
$\gamma_{max}$,2,400,4,0.002303158,0
$\gamma_{max}$,2,450,4.5,0.0020261581,0
$\gamma_{max}$,2,500,5,0.0024050022,0
$\gamma_{max}$,2,550,5.5,0.002582662,0
$\gamma_{max}$,2,600,6,0.0028961866,0
$\gamma_{max}$,2,650,6.5,0.0021423507,0
$\gamma_{max}$,2,700,7,0.0014910419,0
$\gamma_{max}$,2,750,7.5,0.0010353202,0
$\gamma_{max}$,2,800,8,0.001162978,0
$\gamma_{max}$,2,850,8.5,0.0013768055,0
$\gamma_{max}$,2,900,9,0.0015356303,0
$\gamma_{max}$,2,950,9.5,0.0016634494,0
$\gamma_{max}$,2,1000,10,0.0017713788,0
$\gamma_{max}$,2,1050,10.5,0.0018619792,0
$\gamma_{max}$,2,1100,11,0.0019361687,0
$\gamma_{max}$,2,1150,11.5,0.0019946919,0
$\gamma_{max}$,2,1200,12,0.0020397785,0
$\gamma_{max}$,2,1250,12.5,0.0020741789,0
$\gamma_{max}$,2,1300,13,0.0021004069,0
$\gamma_{max}$,2,1350,13.5,0.0021205312,0
$\gamma_{max}$,2,1400,14,0.0021361306,0
$\gamma_{max}$,2,1450,14.5,0.0021483914,0
$\gamma_{max}$,2,1500,15,0.0021581803,0
$\gamma_{max}$,2,1550,15.5,0.0021661252,0
$\gamma_{max}$,2,1600,16,0.0021726523,0
$\gamma_{max}$,2,1650,16.5,0.0021780959,0
$\gamma_{max}$,2,1700,17,0.0021827083,0
$\gamma_{max}$,2,1750,17.5,0.0021866747,0
$\gamma_{max}$,2,1800,18,0.0021901318,0
$\gamma_{max}$,2,1850,18.5,0.0021931812,0
$\gamma_{max}$,2,1900,19,0.0021958996,0
$\gamma_{max}$,2,1950,19.5,0.0021983448,0
$\gamma_{max}$,2,2000,20,0.0022005614,0
$\gamma_{max}$,2,2050,20.5,0.0022025837,0
$\gamma_{max}$,2,2100,21,0.0022044388,0
$\gamma_{max}$,2,2150,21.5,0.0022061481,0
$\gamma_{max}$,2,2200,22,0.0022077289,0
$\gamma_{max}$,2,2250,22.5,0.0022091953,0
$\gamma_{max}$,2,2300,23,0.0022105589,0
$\gamma_{max}$,2,2350,23.5,0.0022118294,0
$\gamma_{max}$,2,2400,24,0.002213015,0
$\gamma_{max}$,2,2450,24.5,0.0022141228,0
$\gamma_{max}$,2,2500,25,0.0022151589,0
$\gamma_{max}$,2,2550,25.5,0.0022161286,0
$\gamma_{max}$,2,2600,26,0.0022170367,0
$\gamma_{max}$,2,2650,26.5,0.0022178872,0
$\gamma_{max}$,2,2700,27,0.0022186841,0
$\gamma_{max}$,2,2750,27.5,0.0022194308,0
$\gamma_{max}$,2,2800,28,0.0022201302,0
$\gamma_{max}$,2,2850,28.5,0.0022207853,0
$\gamma_{max}$,2,2900,29,0.0022213986,0
$\gamma_{max}$,2,2950,29.5,0.0022219725,0
$\gamma_{max}$,2,3000,30,0.0022225092,0
$\gamma_{max}$,3,0,0,0.26959854,0
$\gamma_{max}$,3,50,0.5,0.18901524,0
$\gamma_{max}$,3,100,1,0.11911963,0
$\gamma_{max}$,3,150,1.5,0.05715823,0
$\gamma_{max}$,3,200,2,0.0023729863,0
$\gamma_{max}$,3,250,2.5,0.0012120126,0
$\gamma_{max}$,3,300,3,0.001186998,0
$\gamma_{max}$,3,350,3.5,0.00113904,0
$\gamma_{max}$,3,400,4,0.0010939032,0
$\gamma_{max}$,3,450,4.5,0.0010267791,0
$\gamma_{max}$,3,500,5,0.00085381066,0
$\gamma_{max}$,3,550,5.5,0.00093091097,0
$\gamma_{max}$,3,600,6,0.0015937497,0
$\gamma_{max}$,3,650,6.5,0.01028801,0
$\gamma_{max}$,3,700,7,0.0012023031,0
$\gamma_{max}$,3,750,7.5,0.0010418892,0
$\gamma_{max}$,3,800,8,0.1586583,0
$\gamma_{max}$,3,850,8.5,0.23610214,0
$\gamma_{max}$,3,900,9,0.25423842,0
$\gamma_{max}$,3,950,9.5,0.25938056,0
$\gamma_{max}$,3,1000,10,0.24808275,0
$\gamma_{max}$,3,1050,10.5,0.2080786,0
$\gamma_{max}$,3,1100,11,0.0084967952,0
$\gamma_{max}$,3,1150,11.5,0.0007127236,0
$\gamma_{max}$,3,1200,12,0.0006292298,0
$\gamma_{max}$,3,1250,12.5,0.0012972162,0
$\gamma_{max}$,3,1300,13,0.0019126915,0
$\gamma_{max}$,3,1350,13.5,0.0012701928,0
$\gamma_{max}$,3,1400,14,0.00088655279,0
$\gamma_{max}$,3,1450,14.5,0.023352492,0
$\gamma_{max}$,3,1500,15,0.045898785,0
$\gamma_{max}$,3,1550,15.5,0.057618994,0
$\gamma_{max}$,3,1600,16,0.063816419,0
$\gamma_{max}$,3,1650,16.5,0.057490748,0
$\gamma_{max}$,3,1700,17,0.031634955,0
$\gamma_{max}$,3,1750,17.5,0.00050459506,0
$\gamma_{max}$,3,1800,18,0.00080225974,0
$\gamma_{max}$,3,1850,18.5,0.0013905256,0
$\gamma_{max}$,3,1900,19,0.0018668098,0
$\gamma_{max}$,3,1950,19.5,0.0026866086,0
$\gamma_{max}$,3,2000,20,0.0013872766,0
$\gamma_{max}$,3,2050,20.5,0.0011795287,0
$\gamma_{max}$,3,2100,21,0.0010624218,0
$\gamma_{max}$,3,2150,21.5,0.00098130893,0
$\gamma_{max}$,3,2200,22,0.00088338657,0
$\gamma_{max}$,3,2250,22.5,0.00071388061,0
$\gamma_{max}$,3,2300,23,0.00051135952,0
$\gamma_{max}$,3,2350,23.5,0.00091526516,0
$\gamma_{max}$,3,2400,24,0.0014133723,0
$\gamma_{max}$,3,2450,24.5,0.0017495755,0
$\gamma_{max}$,3,2500,25,0.0019826912,0
$\gamma_{max}$,3,2550,25.5,0.0017616526,0
$\gamma_{max}$,3,2600,26,0.001614845,0
$\gamma_{max}$,3,2650,26.5,0.0014680533,0
$\gamma_{max}$,3,2700,27,0.0013082804,0
$\gamma_{max}$,3,2750,27.5,0.0010747051,0
$\gamma_{max}$,3,2800,28,0.00079226669,0
$\gamma_{max}$,3,2850,28.5,0.00047945875,0
$\gamma_{max}$,3,2900,29,0.0010350489,0
$\gamma_{max}$,3,2950,29.5,0.0014043786,0
$\gamma_{max}$,3,3000,30,0.0016388722,0
$\gamma_{max}$,4,0,0,0.020462958,0
$\gamma_{max}$,4,50,0.5,0.00100478,0
$\gamma_{max}$,4,100,1,0.00094430327,0
$\gamma_{max}$,4,150,1.5,0.0009050343,0
$\gamma_{max}$,4,200,2,0.00085903854,0
$\gamma_{max}$,4,250,2.5,0.00080256487,0
$\gamma_{max}$,4,300,3,0.00072616168,0
$\gamma_{max}$,4,350,3.5,0.00061666788,0
$\gamma_{max}$,4,400,4,0.00046643523,0
$\gamma_{max}$,4,450,4.5,0.0003045296,0
$\gamma_{max}$,4,500,5,0.00049309092,0
$\gamma_{max}$,4,550,5.5,0.00075079726,0
$\gamma_{max}$,4,600,6,0.0010103157,0
$\gamma_{max}$,4,650,6.5,0.0012586427,0
$\gamma_{max}$,4,700,7,0.0014936927,0
$\gamma_{max}$,4,750,7.5,0.0016839899,0
$\gamma_{max}$,4,800,8,0.15833246,0
$\gamma_{max}$,4,850,8.5,0.32228306,0
$\gamma_{max}$,4,900,9,0.35830361,0
$\gamma_{max}$,4,950,9.5,0.36983558,0
$\gamma_{max}$,4,1000,10,0.36788681,0
$\gamma_{max}$,4,1050,10.5,0.33268591,0
$\gamma_{max}$,4,1100,11,0.16898244,0
$\gamma_{max}$,4,1150,11.5,0.00066439017,0
$\gamma_{max}$,4,1200,12,0.00052569325,0
$\gamma_{max}$,4,1250,12.5,0.00028452295,0
$\gamma_{max}$,4,1300,13,0.00057590856,0
$\gamma_{max}$,4,1350,13.5,0.00099452419,0
$\gamma_{max}$,4,1400,14,0.0013752838,0
$\gamma_{max}$,4,1450,14.5,0.0016340785,0
$\gamma_{max}$,4,1500,15,0.0017855324,0
$\gamma_{max}$,4,1550,15.5,0.031421749,0
$\gamma_{max}$,4,1600,16,0.11299516,0
$\gamma_{max}$,4,1650,16.5,0.13831447,0
$\gamma_{max}$,4,1700,17,0.14964169,0
$\gamma_{max}$,4,1750,17.5,0.15136886,0
$\gamma_{max}$,4,1800,18,0.12820294,0
$\gamma_{max}$,4,1850,18.5,0.045898327,0
$\gamma_{max}$,4,1900,19,0.00057169488,0
$\gamma_{max}$,4,1950,19.5,0.00041255487,0
$\gamma_{max}$,4,2000,20,0.00085323815,0
$\gamma_{max}$,4,2050,20.5,0.0012102577,0
$\gamma_{max}$,4,2100,21,0.001523582,0
$\gamma_{max}$,4,2150,21.5,0.0016794939,0
$\gamma_{max}$,4,2200,22,0.0017322004,0
$\gamma_{max}$,4,2250,22.5,0.0016842566,0
$\gamma_{max}$,4,2300,23,0.087164703,0
$\gamma_{max}$,4,2350,23.5,0.11622143,0
$\gamma_{max}$,4,2400,24,0.11915376,0
$\gamma_{max}$,4,2450,24.5,0.11665222,0
$\gamma_{max}$,4,2500,25,0.098861213,0
$\gamma_{max}$,4,2550,25.5,0.073032212,0
$\gamma_{max}$,4,2600,26,0.013655376,0
$\gamma_{max}$,4,2650,26.5,0.013695594,0
$\gamma_{max}$,4,2700,27,0.030296849,0
$\gamma_{max}$,4,2750,27.5,0.067768862,0
$\gamma_{max}$,4,2800,28,0.11672213,0
$\gamma_{max}$,4,2850,28.5,0.16655577,0
$\gamma_{max}$,4,2900,29,0.22167334,0
$\gamma_{max}$,4,2950,29.5,0.28454053,0
$\gamma_{max}$,4,3000,30,0.35523228,0
$\gamma_{max}$,5,0,0,0.35039546,0
$\gamma_{max}$,5,50,0.5,0.2748867,0
$\gamma_{max}$,5,100,1,0.21202461,0
$\gamma_{max}$,5,150,1.5,0.1550869,0
$\gamma_{max}$,5,200,2,0.10305777,0
$\gamma_{max}$,5,250,2.5,0.055704551,0
$\gamma_{max}$,5,300,3,0.012900175,0
$\gamma_{max}$,5,350,3.5,0.00094671993,0
$\gamma_{max}$,5,400,4,0.00088309024,0
$\gamma_{max}$,5,450,4.5,0.00080742833,0
$\gamma_{max}$,5,500,5,0.00071437269,0
$\gamma_{max}$,5,550,5.5,0.00059186819,0
$\gamma_{max}$,5,600,6,0.00081930257,0
$\gamma_{max}$,5,650,6.5,0.0010361856,0
$\gamma_{max}$,5,700,7,0.0011505421,0
$\gamma_{max}$,5,750,7.5,0.0014675711,0
$\gamma_{max}$,5,800,8,0.0015731903,0
$\gamma_{max}$,5,850,8.5,0.0016041578,0
$\gamma_{max}$,5,900,9,0.0016360285,0
$\gamma_{max}$,5,950,9.5,0.001684307,0
$\gamma_{max}$,5,1000,10,0.0017470537,0
$\gamma_{max}$,5,1050,10.5,0.0018244568,0
$\gamma_{max}$,5,1100,11,0.013137954,0
$\gamma_{max}$,5,1150,11.5,0.05176727,0
$\gamma_{max}$,5,1200,12,0.084636262,0
$\gamma_{max}$,5,1250,12.5,0.1212876,0
$\gamma_{max}$,5,1300,13,0.16398277,0
$\gamma_{max}$,5,1350,13.5,0.21337903,0
$\gamma_{max}$,5,1400,14,0.26962849,0
$\gamma_{max}$,5,1450,14.5,0.33227836,0
$\gamma_{max}$,5,1500,15,0.39941382,0
$\gamma_{max}$,5,1550,15.5,0.46598359,0
$\gamma_{max}$,5,1600,16,0.55491948,0
$\gamma_{max}$,5,1650,16.5,0.61487062,0
$\gamma_{max}$,5,1655,16.55,0.62388222,0
$\gamma_{max}$,6,0,0,0.9252411,0
$\gamma_{max}$,6,50,0.5,0.7731202,0
$\gamma_{max}$,6,100,1,0.64173801,0
$\gamma_{max}$,6,150,1.5,0.5198928,0
$\gamma_{max}$,6,200,2,0.40586532,0
$\gamma_{max}$,6,250,2.5,0.29923131,0
$\gamma_{max}$,6,300,3,0.19972489,0
$\gamma_{max}$,6,350,3.5,0.10711513,0
$\gamma_{max}$,6,400,4,0.021192953,0
$\gamma_{max}$,6,450,4.5,0.0022853034,0
$\gamma_{max}$,6,500,5,0.0019168016,0
$\gamma_{max}$,6,550,5.5,0.0015777035,0
$\gamma_{max}$,6,600,6,0.0014400463,0
$\gamma_{max}$,6,650,6.5,0.001230552,0
$\gamma_{max}$,6,700,7,0.00093989426,0
$\gamma_{max}$,6,750,7.5,0.00087077652,0
$\gamma_{max}$,6,800,8,0.0011099349,0
$\gamma_{max}$,6,850,8.5,0.0013598217,0
$\gamma_{max}$,6,900,9,0.0015512433,0
$\gamma_{max}$,6,950,9.5,0.0016829478,0
$\gamma_{max}$,6,1000,10,0.0017743663,0
$\gamma_{max}$,6,1050,10.5,0.0018416367,0
$\gamma_{max}$,6,1100,11,0.0018946734,0
$\gamma_{max}$,6,1150,11.5,0.0019390563,0
$\gamma_{max}$,6,1200,12,0.0019778703,0
$\gamma_{max}$,6,1250,12.5,0.0020128378,0
$\gamma_{max}$,6,1300,13,0.0020449423,0
$\gamma_{max}$,6,1350,13.5,0.0020747606,0
$\gamma_{max}$,6,1400,14,0.0021026415,0
$\gamma_{max}$,6,1450,14.5,0.0021288021,0
$\gamma_{max}$,6,1500,15,0.0021533819,0
$\gamma_{max}$,6,1550,15.5,0.0021764729,0
$\gamma_{max}$,6,1600,16,0.0021981375,0
$\gamma_{max}$,6,1650,16.5,0.0022184191,0
$\gamma_{max}$,6,1700,17,0.0022373482,0
$\gamma_{max}$,6,1750,17.5,0.0022549911,0
$\gamma_{max}$,6,1800,18,0.0022714187,0
$\gamma_{max}$,6,1850,18.5,0.0022866315,0
$\gamma_{max}$,6,1900,19,0.0023006261,0
$\gamma_{max}$,6,1950,19.5,0.002313396,0
$\gamma_{max}$,6,2000,20,0.0023249326,0
$\gamma_{max}$,6,2050,20.5,0.002335226,0
$\gamma_{max}$,6,2100,21,0.0023442637,0
$\gamma_{max}$,6,2150,21.5,0.0023520379,0
$\gamma_{max}$,6,2200,22,0.0023585365,0
$\gamma_{max}$,6,2250,22.5,0.0023637496,0
$\gamma_{max}$,6,2300,23,0.0023676686,0
$\gamma_{max}$,6,2350,23.5,0.0023702871,0
$\gamma_{max}$,6,2400,24,0.002371601,0
$\gamma_{max}$,6,2450,24.5,0.0023716091,0
$\gamma_{max}$,6,2500,25,0.002370314,0
$\gamma_{max}$,6,2550,25.5,0.0023677218,0
$\gamma_{max}$,6,2600,26,0.0023638435,0
$\gamma_{max}$,6,2650,26.5,0.0023586948,0
$\gamma_{max}$,6,2700,27,0.0023522968,0
$\gamma_{max}$,6,2750,27.5,0.002344676,0
$\gamma_{max}$,6,2800,28,0.0023358653,0
$\gamma_{max}$,6,2850,28.5,0.0023259036,0
$\gamma_{max}$,6,2900,29,0.0023148366,0
$\gamma_{max}$,6,2950,29.5,0.0023027807,0
$\gamma_{max}$,6,3000,30,0.0022897309,0
$\lambda(x)$,1,0,0,1.0005442,1
$\lambda(x)$,1,50,0.5,0.92090852,1
$\lambda(x)$,1,100,1,0.84086202,1
$\lambda(x)$,1,150,1.5,0.75637575,1
$\lambda(x)$,1,200,2,0.67281895,1
$\lambda(x)$,1,250,2.5,0.59283904,1
$\lambda(x)$,1,300,3,0.5184006,1
$\lambda(x)$,1,350,3.5,0.45116249,1
$\lambda(x)$,1,400,4,0.39232321,1
$\lambda(x)$,1,450,4.5,0.34242164,1
$\lambda(x)$,1,500,5,0.30234863,1
$\lambda(x)$,1,550,5.5,0.27168358,1
$\lambda(x)$,1,600,6,0.24894302,1
$\lambda(x)$,1,650,6.5,0.23249448,1
$\lambda(x)$,1,700,7,0.22077889,1
$\lambda(x)$,1,750,7.5,0.21252618,1
$\lambda(x)$,1,800,8,0.20675121,1
$\lambda(x)$,1,850,8.5,0.20271797,1
$\lambda(x)$,1,900,9,0.19989216,1
$\lambda(x)$,1,950,9.5,0.19789424,1
$\lambda(x)$,1,1000,10,0.196459,1
$\lambda(x)$,1,1050,10.5,0.19540326,1
$\lambda(x)$,1,1100,11,0.1946016,1
$\lambda(x)$,1,1150,11.5,0.19396869,1
$\lambda(x)$,1,1200,12,0.19344673,1
$\lambda(x)$,1,1250,12.5,0.19299677,1
$\lambda(x)$,1,1300,13,0.19259306,1
$\lambda(x)$,1,1350,13.5,0.19223105,1
$\lambda(x)$,1,1400,14,0.1919769,1
$\lambda(x)$,1,1450,14.5,0.19191694,1
$\lambda(x)$,1,1500,15,0.19200019,1
$\lambda(x)$,1,1550,15.5,0.19219177,1
$\lambda(x)$,1,1600,16,0.19246882,1
$\lambda(x)$,1,1650,16.5,0.19281556,1
$\lambda(x)$,1,1700,17,0.19322044,1
$\lambda(x)$,1,1750,17.5,0.19367453,1
$\lambda(x)$,1,1800,18,0.19417057,1
$\lambda(x)$,1,1850,18.5,0.19470241,1
$\lambda(x)$,1,1900,19,0.19526472,1
$\lambda(x)$,1,1950,19.5,0.19585278,1
$\lambda(x)$,1,2000,20,0.19646234,1
$\lambda(x)$,1,2050,20.5,0.19708956,1
$\lambda(x)$,1,2100,21,0.19773099,1
$\lambda(x)$,1,2150,21.5,0.19838345,1
$\lambda(x)$,1,2200,22,0.1990441,1
$\lambda(x)$,1,2250,22.5,0.19971034,1
$\lambda(x)$,1,2300,23,0.20037983,1
$\lambda(x)$,1,2350,23.5,0.20105047,1
$\lambda(x)$,1,2400,24,0.20172036,1
$\lambda(x)$,1,2450,24.5,0.2023878,1
$\lambda(x)$,1,2500,25,0.2030513,1
$\lambda(x)$,1,2550,25.5,0.20370952,1
$\lambda(x)$,1,2600,26,0.20436128,1
$\lambda(x)$,1,2650,26.5,0.20500556,1
$\lambda(x)$,1,2700,27,0.20564145,1
$\lambda(x)$,1,2750,27.5,0.2062682,1
$\lambda(x)$,1,2800,28,0.20688516,1
$\lambda(x)$,1,2850,28.5,0.20749176,1
$\lambda(x)$,1,2900,29,0.20808757,1
$\lambda(x)$,1,2950,29.5,0.20867221,1
$\lambda(x)$,1,3000,30,0.20924539,1
$\lambda(x)$,2,0,0,0.7832165,1
$\lambda(x)$,2,50,0.5,0.66633132,1
$\lambda(x)$,2,100,1,0.56773871,1
$\lambda(x)$,2,150,1.5,0.48337891,1
$\lambda(x)$,2,200,2,0.40893827,1
$\lambda(x)$,2,250,2.5,0.34221816,1
$\lambda(x)$,2,300,3,0.28321904,1
$\lambda(x)$,2,350,3.5,0.23568467,1
$\lambda(x)$,2,400,4,0.21388072,1
$\lambda(x)$,2,450,4.5,0.16339784,1
$\lambda(x)$,2,500,5,0.12945687,1
$\lambda(x)$,2,550,5.5,0.10586597,1
$\lambda(x)$,2,600,6,0.090990026,1
$\lambda(x)$,2,650,6.5,0.085053962,1
$\lambda(x)$,2,700,7,0.084588263,1
$\lambda(x)$,2,750,7.5,0.08754479,1
$\lambda(x)$,2,800,8,0.092688552,1
$\lambda(x)$,2,850,8.5,0.099219187,1
$\lambda(x)$,2,900,9,0.10658718,1
$\lambda(x)$,2,950,9.5,0.11440843,1
$\lambda(x)$,2,1000,10,0.12241372,1
$\lambda(x)$,2,1050,10.5,0.13041574,1
$\lambda(x)$,2,1100,11,0.13828673,1
$\lambda(x)$,2,1150,11.5,0.14594288,1
$\lambda(x)$,2,1200,12,0.1533318,1
$\lambda(x)$,2,1250,12.5,0.16042319,1
$\lambda(x)$,2,1300,13,0.16720195,1
$\lambda(x)$,2,1350,13.5,0.17366325,1
$\lambda(x)$,2,1400,14,0.17980902,1
$\lambda(x)$,2,1450,14.5,0.18564545,1
$\lambda(x)$,2,1500,15,0.19118135,1
$\lambda(x)$,2,1550,15.5,0.19642706,1
$\lambda(x)$,2,1600,16,0.20139367,1
$\lambda(x)$,2,1650,16.5,0.20609257,1
$\lambda(x)$,2,1700,17,0.21053521,1
$\lambda(x)$,2,1750,17.5,0.21473288,1
$\lambda(x)$,2,1800,18,0.21869695,1
$\lambda(x)$,2,1850,18.5,0.22243801,1
$\lambda(x)$,2,1900,19,0.22596629,1
$\lambda(x)$,2,1950,19.5,0.22929166,1
$\lambda(x)$,2,2000,20,0.23242367,1
$\lambda(x)$,2,2050,20.5,0.23537154,1
$\lambda(x)$,2,2100,21,0.23814414,1
$\lambda(x)$,2,2150,21.5,0.24075,1
$\lambda(x)$,2,2200,22,0.24319734,1
$\lambda(x)$,2,2250,22.5,0.24549404,1
$\lambda(x)$,2,2300,23,0.2476477,1
$\lambda(x)$,2,2350,23.5,0.2496656,1
$\lambda(x)$,2,2400,24,0.25155473,1
$\lambda(x)$,2,2450,24.5,0.25332179,1
$\lambda(x)$,2,2500,25,0.25497321,1
$\lambda(x)$,2,2550,25.5,0.25651515,1
$\lambda(x)$,2,2600,26,0.25795351,1
$\lambda(x)$,2,2650,26.5,0.25929391,1
$\lambda(x)$,2,2700,27,0.26054176,1
$\lambda(x)$,2,2750,27.5,0.26170221,1
$\lambda(x)$,2,2800,28,0.26278018,1
$\lambda(x)$,2,2850,28.5,0.26378035,1
$\lambda(x)$,2,2900,29,0.26470721,1
$\lambda(x)$,2,2950,29.5,0.26556501,1
$\lambda(x)$,2,3000,30,0.26635782,1
$\lambda(x)$,3,0,0,0.26959854,1
$\lambda(x)$,3,50,0.5,0.27065083,1
$\lambda(x)$,3,100,1,0.25709715,1
$\lambda(x)$,3,150,1.5,0.23426321,1
$\lambda(x)$,3,200,2,0.20605407,1
$\lambda(x)$,3,250,2.5,0.17575722,1
$\lambda(x)$,3,300,3,0.14621619,1
$\lambda(x)$,3,350,3.5,0.11957165,1
$\lambda(x)$,3,400,4,0.096555588,1
$\lambda(x)$,3,450,4.5,0.078169782,1
$\lambda(x)$,3,500,5,0.069678782,1
$\lambda(x)$,3,550,5.5,0.073235147,1
$\lambda(x)$,3,600,6,0.057158315,1
$\lambda(x)$,3,650,6.5,0.048723618,1
$\lambda(x)$,3,700,7,0.044715614,1
$\lambda(x)$,3,750,7.5,0.31199818,1
$\lambda(x)$,3,800,8,0.56067695,1
$\lambda(x)$,3,850,8.5,0.60429515,1
$\lambda(x)$,3,900,9,0.61062898,1
$\lambda(x)$,3,950,9.5,0.60110071,1
$\lambda(x)$,3,1000,10,0.55745012,1
$\lambda(x)$,3,1050,10.5,0.39741553,1
$\lambda(x)$,3,1100,11,0.22793242,1
$\lambda(x)$,3,1150,11.5,0.1435104,1
$\lambda(x)$,3,1200,12,0.094075844,1
$\lambda(x)$,3,1250,12.5,0.066429512,1
$\lambda(x)$,3,1300,13,0.056042091,1
$\lambda(x)$,3,1350,13.5,0.055522887,1
$\lambda(x)$,3,1400,14,0.038389125,1
$\lambda(x)$,3,1450,14.5,0.029453573,1
$\lambda(x)$,3,1500,15,0.24006653,1
$\lambda(x)$,3,1550,15.5,0.29221966,1
$\lambda(x)$,3,1600,16,0.30484114,1
$\lambda(x)$,3,1650,16.5,0.30600369,1
$\lambda(x)$,3,1700,17,0.28392616,1
$\lambda(x)$,3,1750,17.5,0.22817496,1
$\lambda(x)$,3,1800,18,0.1206853,1
$\lambda(x)$,3,1850,18.5,0.069056009,1
$\lambda(x)$,3,1900,19,0.042894575,1
$\lambda(x)$,3,1950,19.5,0.034687638,1
$\lambda(x)$,3,2000,20,0.036430252,1
$\lambda(x)$,3,2050,20.5,0.028193737,1
$\lambda(x)$,3,2100,21,0.019370567,1
$\lambda(x)$,3,2150,21.5,0.088911346,1
$\lambda(x)$,3,2200,22,0.11295815,1
$\lambda(x)$,3,2250,22.5,0.12336404,1
$\lambda(x)$,3,2300,23,0.12525482,1
$\lambda(x)$,3,2350,23.5,0.1061805,1
$\lambda(x)$,3,2400,24,0.06583881,1
$\lambda(x)$,3,2450,24.5,0.035896983,1
$\lambda(x)$,3,2500,25,0.021926148,1
$\lambda(x)$,3,2550,25.5,0.020587523,1
$\lambda(x)$,3,2600,26,0.025119537,1
$\lambda(x)$,3,2650,26.5,0.029107317,1
$\lambda(x)$,3,2700,27,0.019203608,1
$\lambda(x)$,3,2750,27.5,0.014446728,1
$\lambda(x)$,3,2800,28,0.016122953,1
$\lambda(x)$,3,2850,28.5,0.026438668,1
$\lambda(x)$,3,2900,29,0.030812666,1
$\lambda(x)$,3,2950,29.5,0.021943315,1
$\lambda(x)$,3,3000,30,0.01501648,1
$\lambda(x)$,4,0,0,0.020462958,1
$\lambda(x)$,4,50,0.5,0.031847444,1
$\lambda(x)$,4,100,1,0.040082307,1
$\lambda(x)$,4,150,1.5,0.045128311,1
$\lambda(x)$,4,200,2,0.046845865,1
$\lambda(x)$,4,250,2.5,0.045619318,1
$\lambda(x)$,4,300,3,0.042154191,1
$\lambda(x)$,4,350,3.5,0.037218231,1
$\lambda(x)$,4,400,4,0.031547175,1
$\lambda(x)$,4,450,4.5,0.026770569,1
$\lambda(x)$,4,500,5,0.024974596,1
$\lambda(x)$,4,550,5.5,0.02586139,1
$\lambda(x)$,4,600,6,0.028728305,1
$\lambda(x)$,4,650,6.5,0.033093861,1
$\lambda(x)$,4,700,7,0.038484776,1
$\lambda(x)$,4,750,7.5,0.04467533,1
$\lambda(x)$,4,800,8,0.34923278,1
$\lambda(x)$,4,850,8.5,0.43098861,1
$\lambda(x)$,4,900,9,0.44934082,1
$\lambda(x)$,4,950,9.5,0.45417777,1
$\lambda(x)$,4,1000,10,0.43566536,1
$\lambda(x)$,4,1050,10.5,0.37891607,1
$\lambda(x)$,4,1100,11,0.20281549,1
$\lambda(x)$,4,1150,11.5,0.11750308,1
$\lambda(x)$,4,1200,12,0.072558149,1
$\lambda(x)$,4,1250,12.5,0.047244772,1
$\lambda(x)$,4,1300,13,0.035825346,1
$\lambda(x)$,4,1350,13.5,0.032417788,1
$\lambda(x)$,4,1400,14,0.033179504,1
$\lambda(x)$,4,1450,14.5,0.036062202,1
$\lambda(x)$,4,1500,15,0.061823897,1
$\lambda(x)$,4,1550,15.5,0.18413725,1
$\lambda(x)$,4,1600,16,0.21830246,1
$\lambda(x)$,4,1650,16.5,0.23167544,1
$\lambda(x)$,4,1700,17,0.23537972,1
$\lambda(x)$,4,1750,17.5,0.21219864,1
$\lambda(x)$,4,1800,18,0.14862497,1
$\lambda(x)$,4,1850,18.5,0.079434583,1
$\lambda(x)$,4,1900,19,0.045350604,1
$\lambda(x)$,4,1950,19.5,0.028943781,1
$\lambda(x)$,4,2000,20,0.024697583,1
$\lambda(x)$,4,2050,20.5,0.026180717,1
$\lambda(x)$,4,2100,21,0.029637638,1
$\lambda(x)$,4,2150,21.5,0.033324071,1
$\lambda(x)$,4,2200,22,0.064653108,1
$\lambda(x)$,4,2250,22.5,0.10059749,1
$\lambda(x)$,4,2300,23,0.11279895,1
$\lambda(x)$,4,2350,23.5,0.11916318,1
$\lambda(x)$,4,2400,24,0.11203661,1
$\lambda(x)$,4,2450,24.5,0.083816157,1
$\lambda(x)$,4,2500,25,0.048581656,1
$\lambda(x)$,4,2550,25.5,0.028058712,1
$\lambda(x)$,4,2600,26,0.020602894,1
$\lambda(x)$,4,2650,26.5,0.021161653,1
$\lambda(x)$,4,2700,27,0.02485896,1
$\lambda(x)$,4,2750,27.5,0.029254141,1
$\lambda(x)$,4,2800,28,0.032935833,1
$\lambda(x)$,4,2850,28.5,0.035537488,1
$\lambda(x)$,4,2900,29,0.11208178,1
$\lambda(x)$,4,2950,29.5,0.13331506,1
$\lambda(x)$,4,3000,30,0.13187081,1
$\lambda(x)$,5,0,0,0.35039546,1
$\lambda(x)$,5,50,0.5,0.34684088,1
$\lambda(x)$,5,100,1,0.32319981,1
$\lambda(x)$,5,150,1.5,0.29059942,1
$\lambda(x)$,5,200,2,0.25566776,1
$\lambda(x)$,5,250,2.5,0.22239295,1
$\lambda(x)$,5,300,3,0.19307872,1
$\lambda(x)$,5,350,3.5,0.16889656,1
$\lambda(x)$,5,400,4,0.15028012,1
$\lambda(x)$,5,450,4.5,0.13829709,1
$\lambda(x)$,5,500,5,0.13329623,1
$\lambda(x)$,5,550,5.5,0.13422022,1
$\lambda(x)$,5,600,6,0.14035326,1
$\lambda(x)$,5,650,6.5,0.15087577,1
$\lambda(x)$,5,700,7,0.16454447,1
$\lambda(x)$,5,750,7.5,0.18009049,1
$\lambda(x)$,5,800,8,0.19646533,1
$\lambda(x)$,5,850,8.5,0.21247481,1
$\lambda(x)$,5,900,9,0.22752537,1
$\lambda(x)$,5,950,9.5,0.2413906,1
$\lambda(x)$,5,1000,10,0.25398985,1
$\lambda(x)$,5,1050,10.5,0.26528803,1
$\lambda(x)$,5,1100,11,0.27527206,1
$\lambda(x)$,5,1150,11.5,0.28395325,1
$\lambda(x)$,5,1200,12,0.29137208,1
$\lambda(x)$,5,1250,12.5,0.29759903,1
$\lambda(x)$,5,1300,13,0.30273158,1
$\lambda(x)$,5,1350,13.5,0.30688876,1
$\lambda(x)$,5,1400,14,0.31020477,1
$\lambda(x)$,5,1450,14.5,0.31282255,1
$\lambda(x)$,5,1500,15,0.31488789,1
$\lambda(x)$,5,1550,15.5,0.31654428,1
$\lambda(x)$,5,1600,16,0.31792828,1
$\lambda(x)$,5,1650,16.5,0.31916427,1
$\lambda(x)$,5,1700,17,0.32035632,1
$\lambda(x)$,5,1750,17.5,0.32157144,1
$\lambda(x)$,5,1800,18,0.32280385,1
$\lambda(x)$,5,1850,18.5,0.3239098,1
$\lambda(x)$,5,1900,19,0.32454201,1
$\lambda(x)$,5,1950,19.5,0.32420425,1
$\lambda(x)$,5,2000,20,0.32250219,1
$\lambda(x)$,5,2025,20.25,0.32110746,1
$\lambda(x)$,6,0,0,0.9252411,1
$\lambda(x)$,6,50,0.5,0.8422083,1
$\lambda(x)$,6,100,1,0.75397666,1
$\lambda(x)$,6,150,1.5,0.66979655,1
$\lambda(x)$,6,200,2,0.59206005,1
$\lambda(x)$,6,250,2.5,0.52126322,1
$\lambda(x)$,6,300,3,0.45770242,1
$\lambda(x)$,6,350,3.5,0.40172825,1
$\lambda(x)$,6,400,4,0.35358908,1
$\lambda(x)$,6,450,4.5,0.31390955,1
$\lambda(x)$,6,500,5,0.28243184,1
$\lambda(x)$,6,550,5.5,0.25828367,1
$\lambda(x)$,6,600,6,0.24046642,1
$\lambda(x)$,6,650,6.5,0.22790172,1
$\lambda(x)$,6,700,7,0.21942975,1
$\lambda(x)$,6,750,7.5,0.2140404,1
$\lambda(x)$,6,800,8,0.21092576,1
$\lambda(x)$,6,850,8.5,0.20944735,1
$\lambda(x)$,6,900,9,0.20915224,1
$\lambda(x)$,6,950,9.5,0.20995448,1
$\lambda(x)$,6,1000,10,0.21153811,1
$\lambda(x)$,6,1050,10.5,0.21364142,1
$\lambda(x)$,6,1100,11,0.21609086,1
$\lambda(x)$,6,1150,11.5,0.21876382,1
$\lambda(x)$,6,1200,12,0.22157044,1
$\lambda(x)$,6,1250,12.5,0.22444383,1
$\lambda(x)$,6,1300,13,0.22733425,1
$\lambda(x)$,6,1350,13.5,0.23020521,1
$\lambda(x)$,6,1400,14,0.23303063,1
$\lambda(x)$,6,1450,14.5,0.23579271,1
$\lambda(x)$,6,1500,15,0.23848018,1
$\lambda(x)$,6,1550,15.5,0.24108694,1
$\lambda(x)$,6,1600,16,0.24361089,1
$\lambda(x)$,6,1650,16.5,0.24605302,1
$\lambda(x)$,6,1700,17,0.24841667,1
$\lambda(x)$,6,1750,17.5,0.25070692,1
$\lambda(x)$,6,1800,18,0.25293006,1
$\lambda(x)$,6,1850,18.5,0.25509324,1
$\lambda(x)$,6,1900,19,0.25720412,1
$\lambda(x)$,6,1950,19.5,0.25927063,1
$\lambda(x)$,6,2000,20,0.26130079,1
$\lambda(x)$,6,2050,20.5,0.2633029,1
$\lambda(x)$,6,2100,21,0.26528512,1
$\lambda(x)$,6,2150,21.5,0.26725521,1
$\lambda(x)$,6,2200,22,0.26922051,1
$\lambda(x)$,6,2250,22.5,0.2711879,1
$\lambda(x)$,6,2300,23,0.27316382,1
$\lambda(x)$,6,2350,23.5,0.27515424,1
$\lambda(x)$,6,2400,24,0.27716468,1
$\lambda(x)$,6,2450,24.5,0.27920023,1
$\lambda(x)$,6,2500,25,0.28126552,1
$\lambda(x)$,6,2550,25.5,0.28336479,1
$\lambda(x)$,6,2600,26,0.28550187,1
$\lambda(x)$,6,2650,26.5,0.28768023,1
$\lambda(x)$,6,2700,27,0.28990297,1
$\lambda(x)$,6,2750,27.5,0.29217287,1
$\lambda(x)$,6,2800,28,0.29449242,1
$\lambda(x)$,6,2850,28.5,0.2968638,1
$\lambda(x)$,6,2900,29,0.29928894,1
$\lambda(x)$,6,2950,29.5,0.30176952,1
$\lambda(x)$,6,3000,30,0.30430701,1


==> figures/experiment/coordturn/csv_data/pwbb_xy.csv <==
series,rollout_idx,step,t,x,y,series_id
$\gamma_{max}$,1,0,0,1.8,0,0
$\gamma_{max}$,1,50,0.5,1.6799159,5.6665775e-12,0
$\gamma_{max}$,1,100,1,1.5777594,2.1449141e-11,0
$\gamma_{max}$,1,150,1.5,1.4775279,3.9870949e-11,0
$\gamma_{max}$,1,200,2,1.377503,5.8859552e-11,0
$\gamma_{max}$,1,250,2.5,1.2775766,6.1176909e-06,0
$\gamma_{max}$,1,300,3,1.1796167,0.0011295444,0
$\gamma_{max}$,1,350,3.5,1.0856841,0.0064280798,0
$\gamma_{max}$,1,400,4,0.99542287,0.018538007,0
$\gamma_{max}$,1,450,4.5,0.90728364,0.039889229,0
$\gamma_{max}$,1,500,5,0.82394364,0.071865863,0
$\gamma_{max}$,1,550,5.5,0.74945291,0.11406437,0
$\gamma_{max}$,1,600,6,0.68789751,0.163676,0
$\gamma_{max}$,1,650,6.5,0.64176782,0.21575113,0
$\gamma_{max}$,1,700,7,0.61070258,0.26482901,0
$\gamma_{max}$,1,750,7.5,0.59173317,0.30713296,0
$\gamma_{max}$,1,800,8,0.58091698,0.34161845,0
$\gamma_{max}$,1,850,8.5,0.57490226,0.36930931,0
$\gamma_{max}$,1,900,9,0.57128815,0.3934311,0
$\gamma_{max}$,1,950,9.5,0.56866365,0.41809301,0
$\gamma_{max}$,1,1000,10,0.56663441,0.4434009,0
$\gamma_{max}$,1,1050,10.5,0.56495307,0.46889269,0
$\gamma_{max}$,1,1100,11,0.56343105,0.49421152,0
$\gamma_{max}$,1,1150,11.5,0.56193581,0.51911888,0
$\gamma_{max}$,1,1200,12,0.56038129,0.54346467,0
$\gamma_{max}$,1,1250,12.5,0.55871595,0.56716041,0
$\gamma_{max}$,1,1300,13,0.55691224,0.59015919,0
$\gamma_{max}$,1,1350,13.5,0.55495847,0.6124416,0
$\gamma_{max}$,1,1400,14,0.55285311,0.63400611,0
$\gamma_{max}$,1,1450,14.5,0.55060081,0.65486257,0
$\gamma_{max}$,1,1500,15,0.54820984,0.67502795,0
$\gamma_{max}$,1,1550,15.5,0.54569038,0.69452343,0
$\gamma_{max}$,1,1600,16,0.54305346,0.71337252,0
$\gamma_{max}$,1,1650,16.5,0.54031029,0.73159985,0
$\gamma_{max}$,1,1700,17,0.53747181,0.74923033,0
$\gamma_{max}$,1,1750,17.5,0.53454851,0.76628863,0
$\gamma_{max}$,1,1800,18,0.53155028,0.78279887,0
$\gamma_{max}$,1,1850,18.5,0.52848633,0.7987844,0
$\gamma_{max}$,1,1900,19,0.52536518,0.81426767,0
$\gamma_{max}$,1,1950,19.5,0.5221947,0.82927021,0
$\gamma_{max}$,1,2000,20,0.5189821,0.84381256,0
$\gamma_{max}$,1,2050,20.5,0.51573397,0.85791431,0
$\gamma_{max}$,1,2100,21,0.51245636,0.8715941,0
$\gamma_{max}$,1,2150,21.5,0.50915475,0.88486965,0
$\gamma_{max}$,1,2200,22,0.50583416,0.8977578,0
$\gamma_{max}$,1,2250,22.5,0.50249914,0.91027455,0
$\gamma_{max}$,1,2300,23,0.49915384,0.92243509,0
$\gamma_{max}$,1,2350,23.5,0.495802,0.93425385,0
$\gamma_{max}$,1,2400,24,0.49244705,0.94574454,0
$\gamma_{max}$,1,2450,24.5,0.48909208,0.95692018,0
$\gamma_{max}$,1,2500,25,0.48573988,0.96779315,0
$\gamma_{max}$,1,2550,25.5,0.482393,0.9783752,0
$\gamma_{max}$,1,2600,26,0.47905373,0.98867752,0
$\gamma_{max}$,1,2650,26.5,0.47572412,0.99871076,0
$\gamma_{max}$,1,2700,27,0.47240607,1.008485,0
$\gamma_{max}$,1,2750,27.5,0.46910124,1.01801,0
$\gamma_{max}$,1,2800,28,0.46581114,1.0272948,0
$\gamma_{max}$,1,2850,28.5,0.46253715,1.0363482,0
$\gamma_{max}$,1,2900,29,0.45928047,1.0451786,0
$\gamma_{max}$,1,2950,29.5,0.45604219,1.0537939,0
$\gamma_{max}$,1,3000,30,0.45282328,1.0622017,0
$\gamma_{max}$,2,0,0,0.9,1.5588457,0
$\gamma_{max}$,2,50,0.5,0.83995796,1.4548499,0
$\gamma_{max}$,2,100,1,0.7888797,1.3663797,0
$\gamma_{max}$,2,150,1.5,0.73876393,1.2795767,0
$\gamma_{max}$,2,200,2,0.6887515,1.1929526,0
$\gamma_{max}$,2,250,2.5,0.63875016,1.1063477,0
$\gamma_{max}$,2,300,3,0.58875002,1.0197449,0
$\gamma_{max}$,2,350,3.5,0.53875799,0.934341,0
$\gamma_{max}$,2,400,4,0.4858541,0.85370319,0
$\gamma_{max}$,2,450,4.5,0.4242276,0.7811184,0
$\gamma_{max}$,2,500,5,0.35071448,0.7239537,0
$\gamma_{max}$,2,550,5.5,0.27280044,0.69331895,0
$\gamma_{max}$,2,600,6,0.21050974,0.69153797,0
$\gamma_{max}$,2,650,6.5,0.18204227,0.70118108,0
$\gamma_{max}$,2,700,7,0.17454756,0.70746755,0
$\gamma_{max}$,2,750,7.5,0.17021836,0.71478105,0
$\gamma_{max}$,2,800,8,0.16748545,0.72504629,0
$\gamma_{max}$,2,850,8.5,0.16695211,0.73855358,0
$\gamma_{max}$,2,900,9,0.16905238,0.75502856,0
$\gamma_{max}$,2,950,9.5,0.17367801,0.77388407,0
$\gamma_{max}$,2,1000,10,0.18020405,0.79435309,0
$\gamma_{max}$,2,1050,10.5,0.18775585,0.81565098,0
$\gamma_{max}$,2,1100,11,0.19552161,0.837124,0
$\gamma_{max}$,2,1150,11.5,0.20292301,0.85830781,0
$\gamma_{max}$,2,1200,12,0.20962867,0.87890854,0
$\gamma_{max}$,2,1250,12.5,0.2154939,0.89875843,0
$\gamma_{max}$,2,1300,13,0.22049207,0.91777535,0
$\gamma_{max}$,2,1350,13.5,0.22466202,0.93593273,0
$\gamma_{max}$,2,1400,14,0.22807379,0.95323865,0
$\gamma_{max}$,2,1450,14.5,0.23080845,0.96972167,0
$\gamma_{max}$,2,1500,15,0.23294712,0.98542156,0
$\gamma_{max}$,2,1550,15.5,0.23456558,1.0003833,0
$\gamma_{max}$,2,1600,16,0.23573202,1.0146532,0
$\gamma_{max}$,2,1650,16.5,0.23650653,1.0282769,0
$\gamma_{max}$,2,1700,17,0.23694142,1.0412982,0
$\gamma_{max}$,2,1750,17.5,0.23708189,1.0537579,0
$\gamma_{max}$,2,1800,18,0.23696694,1.0656941,0
$\gamma_{max}$,2,1850,18.5,0.23663013,1.0771419,0
$\gamma_{max}$,2,1900,19,0.23610036,1.0881334,0
$\gamma_{max}$,2,1950,19.5,0.23540259,1.0986982,0
$\gamma_{max}$,2,2000,20,0.23455838,1.1088634,0
$\gamma_{max}$,2,2050,20.5,0.23358641,1.1186537,0
$\gamma_{max}$,2,2100,21,0.23250292,1.1280918,0
$\gamma_{max}$,2,2150,21.5,0.23132205,1.1371985,0
$\gamma_{max}$,2,2200,22,0.23005615,1.1459929,0
$\gamma_{max}$,2,2250,22.5,0.22871605,1.1544927,0
$\gamma_{max}$,2,2300,23,0.22731125,1.162714,0
$\gamma_{max}$,2,2350,23.5,0.2258501,1.1706718,0
$\gamma_{max}$,2,2400,24,0.22433999,1.1783799,0
$\gamma_{max}$,2,2450,24.5,0.22278744,1.1858511,0
$\gamma_{max}$,2,2500,25,0.22119823,1.1930974,0
$\gamma_{max}$,2,2550,25.5,0.21957749,1.2001297,0
$\gamma_{max}$,2,2600,26,0.2179298,1.2069583,0
$\gamma_{max}$,2,2650,26.5,0.21625921,1.2135929,0
$\gamma_{max}$,2,2700,27,0.21456935,1.2200423,0
$\gamma_{max}$,2,2750,27.5,0.21286348,1.2263149,0
$\gamma_{max}$,2,2800,28,0.21114448,1.2324186,0
$\gamma_{max}$,2,2850,28.5,0.20941496,1.2383608,0
$\gamma_{max}$,2,2900,29,0.20767724,1.2441482,0
$\gamma_{max}$,2,2950,29.5,0.20593342,1.2497874,0
$\gamma_{max}$,2,3000,30,0.20418538,1.2552845,0
$\gamma_{max}$,3,0,0,-0.9,1.5588457,0
$\gamma_{max}$,3,50,0.5,-0.83995796,1.4548499,0
$\gamma_{max}$,3,100,1,-0.7888797,1.3663797,0
$\gamma_{max}$,3,150,1.5,-0.73876393,1.2795767,0
$\gamma_{max}$,3,200,2,-0.6887515,1.1929526,0
$\gamma_{max}$,3,250,2.5,-0.6402739,1.107709,0
$\gamma_{max}$,3,300,3,-0.59751893,1.0244162,0
$\gamma_{max}$,3,350,3.5,-0.56391354,0.94028305,0
$\gamma_{max}$,3,400,4,-0.54342385,0.85155313,0
$\gamma_{max}$,3,450,4.5,-0.54272181,0.76313057,0
$\gamma_{max}$,3,500,5,-0.56388305,0.68814688,0
$\gamma_{max}$,3,550,5.5,-0.59582006,0.64213912,0
$\gamma_{max}$,3,600,6,-0.61710667,0.62741082,0
$\gamma_{max}$,3,650,6.5,-0.63030001,0.62510202,0
$\gamma_{max}$,3,700,7,-0.6413232,0.6277878,0
$\gamma_{max}$,3,750,7.5,-0.64907373,0.6334936,0
$\gamma_{max}$,3,800,8,-0.65259525,0.63867565,0
$\gamma_{max}$,3,850,8.5,-0.65277147,0.63954294,0
$\gamma_{max}$,3,900,9,-0.65274498,0.63963413,0
$\gamma_{max}$,3,950,9.5,-0.65236176,0.63984479,0
$\gamma_{max}$,3,1000,10,-0.63137942,0.64261312,0
$\gamma_{max}$,3,1050,10.5,-0.57469488,0.62391494,0
$\gamma_{max}$,3,1100,11,-0.51295505,0.56164565,0
$\gamma_{max}$,3,1150,11.5,-0.47456594,0.47129423,0
$\gamma_{max}$,3,1200,12,-0.47422309,0.37891045,0
$\gamma_{max}$,3,1250,12.5,-0.50325436,0.31773399,0
$\gamma_{max}$,3,1300,13,-0.52596614,0.29981318,0
$\gamma_{max}$,3,1350,13.5,-0.53826064,0.29831751,0
$\gamma_{max}$,3,1400,14,-0.5475206,0.30210916,0
$\gamma_{max}$,3,1450,14.5,-0.55181018,0.30697198,0
$\gamma_{max}$,3,1500,15,-0.55208345,0.30795078,0
$\gamma_{max}$,3,1550,15.5,-0.55205906,0.30805712,0
$\gamma_{max}$,3,1600,16,-0.55167039,0.30829969,0
$\gamma_{max}$,3,1650,16.5,-0.53070971,0.31224132,0
$\gamma_{max}$,3,1700,17,-0.47302634,0.29662972,0
$\gamma_{max}$,3,1750,17.5,-0.40907947,0.23781083,0
$\gamma_{max}$,3,1800,18,-0.37910201,0.14989807,0
$\gamma_{max}$,3,1850,18.5,-0.3943274,0.074566734,0
$\gamma_{max}$,3,1900,19,-0.41910237,0.045919884,0
$\gamma_{max}$,3,1950,19.5,-0.42953504,0.042920839,0
$\gamma_{max}$,3,2000,20,-0.43713314,0.045214612,0
$\gamma_{max}$,3,2050,20.5,-0.44038261,0.048592828,0
$\gamma_{max}$,3,2100,21,-0.44061283,0.049364913,0
$\gamma_{max}$,3,2150,21.5,-0.44083515,0.048881855,0
$\gamma_{max}$,3,2200,22,-0.43986909,0.049203918,0
$\gamma_{max}$,3,2250,22.5,-0.4124786,0.051419526,0
$\gamma_{max}$,3,2300,23,-0.35286921,0.025428201,0
$\gamma_{max}$,3,2350,23.5,-0.30744676,-0.040726818,0
$\gamma_{max}$,3,2400,24,-0.3047706,-0.11983312,0
$\gamma_{max}$,3,2450,24.5,-0.32884475,-0.16397211,0
$\gamma_{max}$,3,2500,25,-0.34053082,-0.17104457,0
$\gamma_{max}$,3,2550,25.5,-0.34731118,-0.17063477,0
$\gamma_{max}$,3,2600,26,-0.35160463,-0.16775548,0
$\gamma_{max}$,3,2650,26.5,-0.35234832,-0.1663948,0
$\gamma_{max}$,3,2700,27,-0.3524655,-0.16679969,0
$\gamma_{max}$,3,2750,27.5,-0.35331618,-0.16787799,0
$\gamma_{max}$,3,2800,28,-0.33626984,-0.16338403,0
$\gamma_{max}$,3,2850,28.5,-0.28241392,-0.17581931,0
$\gamma_{max}$,3,2900,29,-0.2253864,-0.23156428,0
$\gamma_{max}$,3,2950,29.5,-0.20293159,-0.31697456,0
$\gamma_{max}$,3,3000,30,-0.21916451,-0.38522762,0
$\gamma_{max}$,4,0,0,-1.8,2.2043642e-16,0
$\gamma_{max}$,4,50,0.5,-1.6799478,-0.00015700687,0
$\gamma_{max}$,4,100,1,-1.5777875,-0.0023422478,0
$\gamma_{max}$,4,150,1.5,-1.4777154,-0.0094329956,0
$\gamma_{max}$,4,200,2,-1.3790828,-0.024305247,0
$\gamma_{max}$,4,250,2.5,-1.2838454,-0.049545904,0
$\gamma_{max}$,4,300,3,-1.1956899,-0.08677231,0
$\gamma_{max}$,4,350,3.5,-1.1199752,-0.13536812,0
$\gamma_{max}$,4,400,4,-1.0625723,-0.1909774,0
$\gamma_{max}$,4,450,4.5,-1.0271804,-0.24502193,0
$\gamma_{max}$,4,500,5,-1.0122867,-0.28675211,0
$\gamma_{max}$,4,550,5.5,-1.0102049,-0.30897966,0
$\gamma_{max}$,4,600,6,-1.0129016,-0.32287698,0
$\gamma_{max}$,4,650,6.5,-1.0191334,-0.33487201,0
$\gamma_{max}$,4,700,7,-1.0288392,-0.34474124,0
$\gamma_{max}$,4,750,7.5,-1.0416568,-0.35147942,0
$\gamma_{max}$,4,800,8,-1.0546703,-0.35385487,0
$\gamma_{max}$,4,850,8.5,-1.0571805,-0.35345194,0
$\gamma_{max}$,4,900,9,-1.0574008,-0.3532912,0
$\gamma_{max}$,4,950,9.5,-1.0574134,-0.35326479,0
$\gamma_{max}$,4,1000,10,-1.0545525,-0.34206252,0
$\gamma_{max}$,4,1050,10.5,-1.024012,-0.30365488,0
$\gamma_{max}$,4,1100,11,-0.94973667,-0.27025689,0
$\gamma_{max}$,4,1150,11.5,-0.85222251,-0.26710022,0
$\gamma_{max}$,4,1200,12,-0.75240493,-0.29202228,0
$\gamma_{max}$,4,1250,12.5,-0.67174668,-0.34115527,0
$\gamma_{max}$,4,1300,13,-0.62439922,-0.39792518,0
$\gamma_{max}$,4,1350,13.5,-0.60924302,-0.43855353,0
$\gamma_{max}$,4,1400,14,-0.60947346,-0.4568563,0
$\gamma_{max}$,4,1450,14.5,-0.61451115,-0.46850256,0
$\gamma_{max}$,4,1500,15,-0.62268472,-0.4762741,0
$\gamma_{max}$,4,1550,15.5,-0.63250838,-0.47986625,0
$\gamma_{max}$,4,1600,16,-0.63529848,-0.47980262,0
$\gamma_{max}$,4,1650,16.5,-0.63556038,-0.47965745,0
$\gamma_{max}$,4,1700,17,-0.63557767,-0.47963035,0
$\gamma_{max}$,4,1750,17.5,-0.63424708,-0.47014035,0
$\gamma_{max}$,4,1800,18,-0.609958,-0.43074938,0
$\gamma_{max}$,4,1850,18.5,-0.54183213,-0.38972867,0
$\gamma_{max}$,4,1900,19,-0.44075902,-0.37765833,0
$\gamma_{max}$,4,1950,19.5,-0.33472697,-0.40493559,0
$\gamma_{max}$,4,2000,20,-0.2592826,-0.46059961,0
$\gamma_{max}$,4,2050,20.5,-0.22427157,-0.51540719,0
$\gamma_{max}$,4,2100,21,-0.21730395,-0.54773965,0
$\gamma_{max}$,4,2150,21.5,-0.22055813,-0.56683257,0
$\gamma_{max}$,4,2200,22,-0.22765225,-0.57823871,0
$\gamma_{max}$,4,2250,22.5,-0.2355224,-0.58374754,0
$\gamma_{max}$,4,2300,23,-0.23988633,-0.5848253,0
$\gamma_{max}$,4,2350,23.5,-0.24039561,-0.58471422,0
$\gamma_{max}$,4,2400,24,-0.24043812,-0.58467783,0
$\gamma_{max}$,4,2450,24.5,-0.24069344,-0.58221676,0
$\gamma_{max}$,4,2500,25,-0.23217426,-0.55202208,0
$\gamma_{max}$,4,2550,25.5,-0.18596613,-0.50148037,0
$\gamma_{max}$,4,2600,26,-0.10042037,-0.4677216,0
$\gamma_{max}$,4,2650,26.5,-0.0028540793,-0.4573558,0
$\gamma_{max}$,4,2700,27,0.094011041,-0.44953975,0
$\gamma_{max}$,4,2750,27.5,0.18934962,-0.42502727,0
$\gamma_{max}$,4,2800,28,0.28254678,-0.38941673,0
$\gamma_{max}$,4,2850,28.5,0.37620951,-0.35467119,0
$\gamma_{max}$,4,2900,29,0.47070875,-0.32201418,0
$\gamma_{max}$,4,2950,29.5,0.56537424,-0.28981952,0
$\gamma_{max}$,4,3000,30,0.66005864,-0.25772059,0
$\gamma_{max}$,5,0,0,-0.9,-1.5588457,0
$\gamma_{max}$,5,50,0.5,-0.83995796,-1.4548499,0
$\gamma_{max}$,5,100,1,-0.7888797,-1.3663797,0
$\gamma_{max}$,5,150,1.5,-0.73876393,-1.2795767,0
$\gamma_{max}$,5,200,2,-0.6887515,-1.1929526,0
$\gamma_{max}$,5,250,2.5,-0.63875016,-1.1063477,0
$\gamma_{max}$,5,300,3,-0.58875002,-1.0197449,0
$\gamma_{max}$,5,350,3.5,-0.53836012,-0.93305994,0
$\gamma_{max}$,5,400,4,-0.48371669,-0.84628447,0
$\gamma_{max}$,5,450,4.5,-0.41884314,-0.75984358,0
$\gamma_{max}$,5,500,5,-0.34113068,-0.67929497,0
$\gamma_{max}$,5,550,5.5,-0.24978961,-0.61021344,0
$\gamma_{max}$,5,600,6,-0.14791136,-0.55688173,0
$\gamma_{max}$,5,650,6.5,-0.046201409,-0.51866208,0
$\gamma_{max}$,5,700,7,0.046461589,-0.48320161,0
$\gamma_{max}$,5,750,7.5,0.1401934,-0.43011999,0
$\gamma_{max}$,5,800,8,0.22600153,-0.35795505,0
$\gamma_{max}$,5,850,8.5,0.30106334,-0.27116638,0
$\gamma_{max}$,5,900,9,0.36497766,-0.17484714,0
$\gamma_{max}$,5,950,9.5,0.41829361,-0.072972505,0
$\gamma_{max}$,5,1000,10,0.46186059,0.031738899,0
$\gamma_{max}$,5,1050,10.5,0.49596573,0.13567223,0
$\gamma_{max}$,5,1100,11,0.52134541,0.23616144,0
$\gamma_{max}$,5,1150,11.5,0.54146414,0.33462045,0
$\gamma_{max}$,5,1200,12,0.5603732,0.43285032,0
$\gamma_{max}$,5,1250,12.5,0.57904665,0.53104011,0
$\gamma_{max}$,5,1300,13,0.59765791,0.62913845,0
$\gamma_{max}$,5,1350,13.5,0.61621204,0.72698201,0
$\gamma_{max}$,5,1400,14,0.63463438,0.82413962,0
$\gamma_{max}$,5,1450,14.5,0.65271505,0.91949708,0
$\gamma_{max}$,5,1500,15,0.66994873,1.0103878,0
$\gamma_{max}$,5,1550,15.5,0.68533007,1.0915094,0
$\gamma_{max}$,5,1600,16,0.69792038,1.1556464,0
$\gamma_{max}$,5,1650,16.5,0.70722807,1.1987186,0
$\gamma_{max}$,5,1655,16.55,0.70795631,1.2019243,0
$\gamma_{max}$,6,0,0,0.9,-1.5588457,0
$\gamma_{max}$,6,50,0.5,0.83995796,-1.4548499,0
$\gamma_{max}$,6,100,1,0.7888797,-1.3663797,0
$\gamma_{max}$,6,150,1.5,0.73876393,-1.2795767,0
$\gamma_{max}$,6,200,2,0.6887515,-1.1929526,0
$\gamma_{max}$,6,250,2.5,0.63875016,-1.1063477,0
$\gamma_{max}$,6,300,3,0.58875002,-1.0197449,0
$\gamma_{max}$,6,350,3.5,0.53875,-0.93314238,0
$\gamma_{max}$,6,400,4,0.48875,-0.84653983,0
$\gamma_{max}$,6,450,4.5,0.43934101,-0.7600846,0
$\gamma_{max}$,6,500,5,0.39366012,-0.67178572,0
$\gamma_{max}$,6,550,5.5,0.3552001,-0.57789232,0
$\gamma_{max}$,6,600,6,0.32835414,-0.47749194,0
$\gamma_{max}$,6,650,6.5,0.31738352,-0.3732839,0
$\gamma_{max}$,6,700,7,0.3238563,-0.27080182,0
$\gamma_{max}$,6,750,7.5,0.34459339,-0.17585846,0
$\gamma_{max}$,6,800,8,0.37307742,-0.090193184,0
$\gamma_{max}$,6,850,8.5,0.40363602,-0.01097503,0
$\gamma_{max}$,6,900,9,0.43276939,0.064557357,0
$\gamma_{max}$,6,950,9.5,0.45862405,0.13751777,0
$\gamma_{max}$,6,1000,10,0.48051744,0.2083231,0
$\gamma_{max}$,6,1050,10.5,0.49839479,0.27715976,0
$\gamma_{max}$,6,1100,11,0.51246669,0.3441182,0
$\gamma_{max}$,6,1150,11.5,0.52303347,0.4092485,0
$\gamma_{max}$,6,1200,12,0.53040881,0.47258531,0
$\gamma_{max}$,6,1250,12.5,0.53488917,0.53415829,0
$\gamma_{max}$,6,1300,13,0.53674347,0.59399618,0
$\gamma_{max}$,6,1350,13.5,0.53621138,0.65212807,0
$\gamma_{max}$,6,1400,14,0.53350512,0.70858365,0
$\gamma_{max}$,6,1450,14.5,0.52881238,0.76339307,0
$\gamma_{max}$,6,1500,15,0.52229956,0.8165866,0
$\gamma_{max}$,6,1550,15.5,0.51411467,0.86819436,0
$\gamma_{max}$,6,1600,16,0.50438996,0.91824604,0
$\gamma_{max}$,6,1650,16.5,0.49324425,0.96677066,0
$\gamma_{max}$,6,1700,17,0.4807848,1.0137964,0
$\gamma_{max}$,6,1750,17.5,0.467109,1.0593507,0
$\gamma_{max}$,6,1800,18,0.45230576,1.1034598,0
$\gamma_{max}$,6,1850,18.5,0.43645671,1.146149,0
$\gamma_{max}$,6,1900,19,0.41963718,1.1874425,0
$\gamma_{max}$,6,1950,19.5,0.40191708,1.2273637,0
$\gamma_{max}$,6,2000,20,0.38336164,1.265935,0
$\gamma_{max}$,6,2050,20.5,0.364032,1.3031778,0
$\gamma_{max}$,6,2100,21,0.34398578,1.3391127,0
$\gamma_{max}$,6,2150,21.5,0.32327753,1.3737598,0
$\gamma_{max}$,6,2200,22,0.30195908,1.4071382,0
$\gamma_{max}$,6,2250,22.5,0.28007995,1.4392669,0
$\gamma_{max}$,6,2300,23,0.25768754,1.4701641,0
$\gamma_{max}$,6,2350,23.5,0.23482743,1.4998477,0
$\gamma_{max}$,6,2400,24,0.21154357,1.5283356,0
$\gamma_{max}$,6,2450,24.5,0.1878784,1.5556453,0
$\gamma_{max}$,6,2500,25,0.16387305,1.5817943,0
$\gamma_{max}$,6,2550,25.5,0.13956738,1.6068003,0
$\gamma_{max}$,6,2600,26,0.11500011,1.6306808,0
$\gamma_{max}$,6,2650,26.5,0.09020886,1.6534538,0
$\gamma_{max}$,6,2700,27,0.065230201,1.6751374,0
$\gamma_{max}$,6,2750,27.5,0.040099675,1.69575,0
$\gamma_{max}$,6,2800,28,0.014851816,1.7153104,0
$\gamma_{max}$,6,2850,28.5,-0.010479854,1.733838,0
$\gamma_{max}$,6,2900,29,-0.035862825,1.7513524,0
$\gamma_{max}$,6,2950,29.5,-0.061265617,1.7678737,0
$\gamma_{max}$,6,3000,30,-0.086657799,1.7834227,0
$\lambda(x)$,1,0,0,1.8,0,1
$\lambda(x)$,1,50,0.5,1.681779,0.00059376275,1
$\lambda(x)$,1,100,1,1.5850615,0.0043424781,1
$\lambda(x)$,1,150,1.5,1.4960719,0.013123334,1
$\lambda(x)$,1,200,2,1.4093356,0.028609466,1
$\lambda(x)$,1,250,2.5,1.3250995,0.051925486,1
$\lambda(x)$,1,300,3,1.2453735,0.083351926,1
$\lambda(x)$,1,350,3.5,1.1724804,0.12216013,1
$\lambda(x)$,1,400,4,1.108465,0.16657059,1
$\lambda(x)$,1,450,4.5,1.0545453,0.21403384,1
$\lambda(x)$,1,500,5,1.0107889,0.26182885,1
$\lambda(x)$,1,550,5.5,0.97621711,0.30772996,1
$\lambda(x)$,1,600,6,0.94924542,0.35036905,1
$\lambda(x)$,1,650,6.5,0.92816098,0.38921531,1
$\lambda(x)$,1,700,7,0.91144688,0.42432357,1
$\lambda(x)$,1,750,7.5,0.89790821,0.45605095,1
$\lambda(x)$,1,800,8,0.88666713,0.48485082,1
$\lambda(x)$,1,850,8.5,0.87710233,0.51116145,1
$\lambda(x)$,1,900,9,0.86878042,0.53536212,1
$\lambda(x)$,1,950,9.5,0.86139895,0.5577652,1
$\lambda(x)$,1,1000,10,0.85474473,0.57862312,1
$\lambda(x)$,1,1050,10.5,0.84866506,0.59813937,1
$\lambda(x)$,1,1100,11,0.84304846,0.6164791,1
$\lambda(x)$,1,1150,11.5,0.83781195,0.63377783,1
$\lambda(x)$,1,1200,12,0.83289244,0.65014817,1
$\lambda(x)$,1,1250,12.5,0.82824111,0.66568494,1
$\lambda(x)$,1,1300,13,0.82381922,0.6804697,1
$\lambda(x)$,1,1350,13.5,0.8195443,0.69474398,1
$\lambda(x)$,1,1400,14,0.81532441,0.70878843,1
$\lambda(x)$,1,1450,14.5,0.81114515,0.72263222,1
$\lambda(x)$,1,1500,15,0.80700482,0.7362707,1
$\lambda(x)$,1,1550,15.5,0.80290313,0.74969973,1
$\lambda(x)$,1,1600,16,0.79883995,0.76291744,1
$\lambda(x)$,1,1650,16.5,0.79481518,0.7759234,1
$\lambda(x)$,1,1700,17,0.79082869,0.78871799,1
$\lambda(x)$,1,1750,17.5,0.78688031,0.80130214,1
$\lambda(x)$,1,1800,18,0.78296983,0.81367709,1
$\lambda(x)$,1,1850,18.5,0.779097,0.82584432,1
$\lambda(x)$,1,1900,19,0.77526153,0.83780548,1
$\lambda(x)$,1,1950,19.5,0.77146312,0.84956233,1
$\lambda(x)$,1,2000,20,0.76770143,0.86111678,1
$\lambda(x)$,1,2050,20.5,0.7639761,0.87247084,1
$\lambda(x)$,1,2100,21,0.76028678,0.88362662,1
$\lambda(x)$,1,2150,21.5,0.75663309,0.8945863,1
$\lambda(x)$,1,2200,22,0.75301465,0.90535218,1
$\lambda(x)$,1,2250,22.5,0.74943111,0.91592663,1
$\lambda(x)$,1,2300,23,0.74588208,0.92631208,1
$\lambda(x)$,1,2350,23.5,0.74236721,0.93651105,1
$\lambda(x)$,1,2400,24,0.73888613,0.94652611,1
$\lambda(x)$,1,2450,24.5,0.7354385,0.95635989,1
$\lambda(x)$,1,2500,25,0.73202399,0.96601506,1
$\lambda(x)$,1,2550,25.5,0.72864224,0.97549435,1
$\lambda(x)$,1,2600,26,0.72529296,0.98480051,1
$\lambda(x)$,1,2650,26.5,0.72197581,0.99393633,1
$\lambda(x)$,1,2700,27,0.71869051,1.0029046,1
$\lambda(x)$,1,2750,27.5,0.71543675,1.0117082,1
$\lambda(x)$,1,2800,28,0.71221426,1.02035,1
$\lambda(x)$,1,2850,28.5,0.70902275,1.0288327,1
$\lambda(x)$,1,2900,29,0.70586196,1.0371592,1
$\lambda(x)$,1,2950,29.5,0.70273163,1.0453325,1
$\lambda(x)$,1,3000,30,0.69963149,1.0533553,1
$\lambda(x)$,2,0,0,0.9,1.5588457,1
$\lambda(x)$,2,50,0.5,0.84029043,1.4562647,1
$\lambda(x)$,2,100,1,0.7886461,1.3721093,1
$\lambda(x)$,2,150,1.5,0.73702635,1.2966631,1
$\lambda(x)$,2,200,2,0.6808137,1.2275405,1
$\lambda(x)$,2,250,2.5,0.61727952,1.166517,1
$\lambda(x)$,2,300,3,0.54710279,1.1188916,1
$\lambda(x)$,2,350,3.5,0.47571188,1.0903564,1
$\lambda(x)$,2,400,4,0.4141146,1.0827487,1
$\lambda(x)$,2,450,4.5,0.37474448,1.0888981,1
$\lambda(x)$,2,500,5,0.36055606,1.0949176,1
$\lambda(x)$,2,550,5.5,0.3566233,1.097849,1
$\lambda(x)$,2,600,6,0.35357,1.101178,1
$\lambda(x)$,2,650,6.5,0.35058001,1.1055496,1
$\lambda(x)$,2,700,7,0.34772355,1.1109323,1
$\lambda(x)$,2,750,7.5,0.34508947,1.1171683,1
$\lambda(x)$,2,800,8,0.34272125,1.1240786,1
$\lambda(x)$,2,850,8.5,0.34062749,1.1314943,1
$\lambda(x)$,2,900,9,0.33879609,1.1392693,1
$\lambda(x)$,2,950,9.5,0.33720476,1.1472842,1
$\lambda(x)$,2,1000,10,0.33582752,1.1554451,1
$\lambda(x)$,2,1050,10.5,0.33463838,1.1636795,1
$\lambda(x)$,2,1100,11,0.33361292,1.1719324,1
$\lambda(x)$,2,1150,11.5,0.332729,1.1801621,1
$\lambda(x)$,2,1200,12,0.33196674,1.1883374,1
$\lambda(x)$,2,1250,12.5,0.33130847,1.1964342,1
$\lambda(x)$,2,1300,13,0.33073849,1.2044345,1
$\lambda(x)$,2,1350,13.5,0.33024282,1.2123245,1
$\lambda(x)$,2,1400,14,0.32980907,1.2200937,1
$\lambda(x)$,2,1450,14.5,0.32942624,1.2277342,1
$\lambda(x)$,2,1500,15,0.32908459,1.23524,1
$\lambda(x)$,2,1550,15.5,0.3287755,1.2426068,1
$\lambda(x)$,2,1600,16,0.3284914,1.2498315,1
$\lambda(x)$,2,1650,16.5,0.32822565,1.2569121,1
$\lambda(x)$,2,1700,17,0.32797246,1.2638473,1
$\lambda(x)$,2,1750,17.5,0.32772681,1.2706367,1
$\lambda(x)$,2,1800,18,0.32748437,1.2772805,1
$\lambda(x)$,2,1850,18.5,0.32724144,1.2837792,1
$\lambda(x)$,2,1900,19,0.32699492,1.2901339,1
$\lambda(x)$,2,1950,19.5,0.32674216,1.2963461,1
$\lambda(x)$,2,2000,20,0.32648102,1.3024173,1
$\lambda(x)$,2,2050,20.5,0.32620971,1.3083496,1
$\lambda(x)$,2,2100,21,0.32592684,1.314145,1
$\lambda(x)$,2,2150,21.5,0.32563131,1.3198058,1
$\lambda(x)$,2,2200,22,0.3253223,1.3253345,1
$\lambda(x)$,2,2250,22.5,0.32499923,1.3307335,1
$\lambda(x)$,2,2300,23,0.32466173,1.3360055,1
$\lambda(x)$,2,2350,23.5,0.32430963,1.3411531,1
$\lambda(x)$,2,2400,24,0.32394288,1.3461791,1
$\lambda(x)$,2,2450,24.5,0.3235616,1.3510861,1
$\lambda(x)$,2,2500,25,0.323166,1.3558769,1
$\lambda(x)$,2,2550,25.5,0.32275638,1.3605543,1
$\lambda(x)$,2,2600,26,0.32233314,1.3651209,1
$\lambda(x)$,2,2650,26.5,0.32189673,1.3695796,1
$\lambda(x)$,2,2700,27,0.32144765,1.373933,1
$\lambda(x)$,2,2750,27.5,0.32098645,1.3781838,1
$\lambda(x)$,2,2800,28,0.32051371,1.3823346,1
$\lambda(x)$,2,2850,28.5,0.32003002,1.386388,1
$\lambda(x)$,2,2900,29,0.319536,1.3903467,1
$\lambda(x)$,2,2950,29.5,0.31903227,1.3942131,1
$\lambda(x)$,2,3000,30,0.31851946,1.3979896,1
$\lambda(x)$,3,0,0,-0.9,1.5588457,1
$\lambda(x)$,3,50,0.5,-0.8422449,1.4571089,1
$\lambda(x)$,3,100,1,-0.79996097,1.3739912,1
$\lambda(x)$,3,150,1.5,-0.7673668,1.2934453,1
$\lambda(x)$,3,200,2,-0.74496427,1.2099915,1
$\lambda(x)$,3,250,2.5,-0.73620253,1.1257013,1
$\lambda(x)$,3,300,3,-0.74342298,1.0463861,1
$\lambda(x)$,3,350,3.5,-0.76500814,0.98056331,1
$\lambda(x)$,3,400,4,-0.7932656,0.93617049,1
$\lambda(x)$,3,450,4.5,-0.81575,0.9155558,1
$\lambda(x)$,3,500,5,-0.82755808,0.90984207,1
$\lambda(x)$,3,550,5.5,-0.8388115,0.90827539,1
$\lambda(x)$,3,600,6,-0.84957672,0.91002396,1
$\lambda(x)$,3,650,6.5,-0.85812158,0.91413855,1
$\lambda(x)$,3,700,7,-0.86445249,0.91959641,1
$\lambda(x)$,3,750,7.5,-0.86801019,0.92444839,1
$\lambda(x)$,3,800,8,-0.86833034,0.92535672,1
$\lambda(x)$,3,850,8.5,-0.86831847,0.92545926,1
$\lambda(x)$,3,900,9,-0.86831216,0.92546836,1
$\lambda(x)$,3,950,9.5,-0.85872472,0.9280191,1
$\lambda(x)$,3,1000,10,-0.81240487,0.92080684,1
$\lambda(x)$,3,1050,10.5,-0.74791638,0.87375862,1
$\lambda(x)$,3,1100,11,-0.70384646,0.79344037,1
$\lambda(x)$,3,1150,11.5,-0.69376509,0.70490149,1
$\lambda(x)$,3,1200,12,-0.71329496,0.63309554,1
$\lambda(x)$,3,1250,12.5,-0.74172422,0.59519182,1
$\lambda(x)$,3,1300,13,-0.75796783,0.58555468,1
$\lambda(x)$,3,1350,13.5,-0.77102843,0.58429619,1
$\lambda(x)$,3,1400,14,-0.78202058,0.58780203,1
$\lambda(x)$,3,1450,14.5,-0.78955011,0.59407859,1
$\lambda(x)$,3,1500,15,-0.79187671,0.5977952,1
$\lambda(x)$,3,1550,15.5,-0.79193246,0.59827299,1
$\lambda(x)$,3,1600,16,-0.79191364,0.59832107,1
$\lambda(x)$,3,1650,16.5,-0.7892996,0.59956472,1
$\lambda(x)$,3,1700,17,-0.75665608,0.60161019,1
$\lambda(x)$,3,1750,17.5,-0.69253401,0.57416728,1
$\lambda(x)$,3,1800,18,-0.63539387,0.50544638,1
$\lambda(x)$,3,1850,18.5,-0.613745,0.41620193,1
$\lambda(x)$,3,1900,19,-0.63017788,0.34098549,1
$\lambda(x)$,3,1950,19.5,-0.65706538,0.30661635,1
$\lambda(x)$,3,2000,20,-0.6714939,0.30030764,1
$\lambda(x)$,3,2050,20.5,-0.68360754,0.30152305,1
$\lambda(x)$,3,2100,21,-0.6920298,0.30702946,1
$\lambda(x)$,3,2150,21.5,-0.69446729,0.31062272,1
$\lambda(x)$,3,2200,22,-0.69452261,0.31109617,1
$\lambda(x)$,3,2250,22.5,-0.69450361,0.31114368,1
$\lambda(x)$,3,2300,23,-0.69027606,0.31319436,1
$\lambda(x)$,3,2350,23.5,-0.65295054,0.31545454,1
$\lambda(x)$,3,2400,24,-0.58583565,0.28621926,1
$\lambda(x)$,3,2450,24.5,-0.52970882,0.21556203,1
$\lambda(x)$,3,2500,25,-0.51499799,0.12718684,1
$\lambda(x)$,3,2550,25.5,-0.53710726,0.065494859,1
$\lambda(x)$,3,2600,26,-0.55592152,0.048661932,1
$\lambda(x)$,3,2650,26.5,-0.56638337,0.047228036,1
$\lambda(x)$,3,2700,27,-0.57450314,0.050674689,1
$\lambda(x)$,3,2750,27.5,-0.57810643,0.055318154,1
$\lambda(x)$,3,2800,28,-0.57846157,0.057168677,1
$\lambda(x)$,3,2850,28.5,-0.57839175,0.057398193,1
$\lambda(x)$,3,2900,29,-0.57540543,0.059133563,1
$\lambda(x)$,3,2950,29.5,-0.54155511,0.063950169,1
$\lambda(x)$,3,3000,30,-0.47708436,0.041541904,1
$\lambda(x)$,4,0,0,-1.8,2.2043642e-16,1
$\lambda(x)$,4,50,0.5,-1.6801448,-0.00080552231,1
$\lambda(x)$,4,100,1,-1.5781229,-0.0056916859,1
$\lambda(x)$,4,150,1.5,-1.47886,-0.018166985,1
$\lambda(x)$,4,200,2,-1.3829585,-0.041293196,1
$\lambda(x)$,4,250,2.5,-1.2940982,-0.076892727,1
$\lambda(x)$,4,300,3,-1.2177192,-0.12429081,1
$\lambda(x)$,4,350,3.5,-1.1595576,-0.17900955,1
$\lambda(x)$,4,400,4,-1.1229915,-0.2326755,1
$\lambda(x)$,4,450,4.5,-1.1064862,-0.27525679,1
$\lambda(x)$,4,500,5,-1.1031872,-0.29923744,1
$\lambda(x)$,4,550,5.5,-1.1049463,-0.31295325,1
$\lambda(x)$,4,600,6,-1.1099621,-0.32499458,1
$\lambda(x)$,4,650,6.5,-1.1183522,-0.33557527,1
$\lambda(x)$,4,700,7,-1.1299983,-0.34376272,1
$\lambda(x)$,4,750,7.5,-1.1444534,-0.34844991,1
$\lambda(x)$,4,800,8,-1.1522086,-0.34879916,1
$\lambda(x)$,4,850,8.5,-1.1530007,-0.34848197,1
$\lambda(x)$,4,900,9,-1.1530599,-0.34841218,1
$\lambda(x)$,4,950,9.5,-1.1529591,-0.34684565,1
$\lambda(x)$,4,1000,10,-1.1410786,-0.3215003,1
$\lambda(x)$,4,1050,10.5,-1.0894512,-0.28049635,1
$\lambda(x)$,4,1100,11,-1.0010228,-0.26247032,1
$\lambda(x)$,4,1150,11.5,-0.90707566,-0.28261447,1
$\lambda(x)$,4,1200,12,-0.83498837,-0.33048774,1
$\lambda(x)$,4,1250,12.5,-0.79697549,-0.38269729,1
$\lambda(x)$,4,1300,13,-0.7868963,-0.41614137,1
$\lambda(x)$,4,1350,13.5,-0.78794043,-0.43083065,1
$\lambda(x)$,4,1400,14,-0.79302248,-0.4414397,1
$\lambda(x)$,4,1450,14.5,-0.80157693,-0.44930886,1
$\lambda(x)$,4,1500,15,-0.81278331,-0.45340785,1
$\lambda(x)$,4,1550,15.5,-0.81674772,-0.45341547,1
$\lambda(x)$,4,1600,16,-0.8171262,-0.45322163,1
$\lambda(x)$,4,1650,16.5,-0.81715206,-0.45318401,1
$\lambda(x)$,4,1700,17,-0.81634728,-0.44664113,1
$\lambda(x)$,4,1750,17.5,-0.7957179,-0.41085194,1
$\lambda(x)$,4,1800,18,-0.73178533,-0.36952779,1
$\lambda(x)$,4,1850,18.5,-0.63799508,-0.35969302,1
$\lambda(x)$,4,1900,19,-0.54883271,-0.39084588,1
$\lambda(x)$,4,1950,19.5,-0.4932914,-0.44317975,1
$\lambda(x)$,4,2000,20,-0.4751468,-0.4837319,1
$\lambda(x)$,4,2050,20.5,-0.47497903,-0.50055816,1
$\lambda(x)$,4,2100,21,-0.47931767,-0.51004779,1
$\lambda(x)$,4,2150,21.5,-0.48599795,-0.51566445,1
$\lambda(x)$,4,2200,22,-0.49234299,-0.51748136,1
$\lambda(x)$,4,2250,22.5,-0.49340735,-0.51731766,1
$\lambda(x)$,4,2300,23,-0.49349959,-0.51724798,1
$\lambda(x)$,4,2350,23.5,-0.49355872,-0.51681999,1
$\lambda(x)$,4,2400,24,-0.48863665,-0.49632174,1
$\lambda(x)$,4,2450,24.5,-0.45096536,-0.45024201,1
$\lambda(x)$,4,2500,25,-0.37049882,-0.41593285,1
$\lambda(x)$,4,2550,25.5,-0.27269304,-0.42331731,1
$\lambda(x)$,4,2600,26,-0.19407151,-0.46875532,1
$\lambda(x)$,4,2650,26.5,-0.15258858,-0.5233708,1
$\lambda(x)$,4,2700,27,-0.14215807,-0.55907298,1
$\lambda(x)$,4,2750,27.5,-0.1443052,-0.57929135,1
$\lambda(x)$,4,2800,28,-0.1506342,-0.59077074,1
$\lambda(x)$,4,2850,28.5,-0.15750623,-0.59602129,1
$\lambda(x)$,4,2900,29,-0.16118291,-0.59705018,1
$\lambda(x)$,4,2950,29.5,-0.16161656,-0.59696752,1
$\lambda(x)$,4,3000,30,-0.16165333,-0.59693763,1
$\lambda(x)$,5,0,0,-0.9,-1.5588457,1
$\lambda(x)$,5,50,0.5,-0.8399921,-1.4569908,1
$\lambda(x)$,5,100,1,-0.78586013,-1.3746648,1
$\lambda(x)$,5,150,1.5,-0.72706588,-1.299146,1
$\lambda(x)$,5,200,2,-0.66124164,-1.229914,1
$\lambda(x)$,5,250,2.5,-0.58894747,-1.1689362,1
$\lambda(x)$,5,300,3,-0.51194905,-1.1177566,1
$\lambda(x)$,5,350,3.5,-0.43254223,-1.0767957,1
$\lambda(x)$,5,400,4,-0.35278442,-1.0451062,1
$\lambda(x)$,5,450,4.5,-0.27373469,-1.0205253,1
$\lambda(x)$,5,500,5,-0.1951393,-1.0002333,1
$\lambda(x)$,5,550,5.5,-0.11605244,-0.98129504,1
$\lambda(x)$,5,600,6,-0.035367463,-0.96070905,1
$\lambda(x)$,5,650,6.5,0.047605039,-0.93549643,1
$\lambda(x)$,5,700,7,0.13265779,-0.90302618,1
$\lambda(x)$,5,750,7.5,0.21866917,-0.86144725,1
$\lambda(x)$,5,800,8,0.30404422,-0.80995914,1
$\lambda(x)$,5,850,8.5,0.38702084,-0.74882581,1
$\lambda(x)$,5,900,9,0.46606989,-0.67891647,1
$\lambda(x)$,5,950,9.5,0.53998839,-0.60136067,1
$\lambda(x)$,5,1000,10,0.6078906,-0.51737029,1
$\lambda(x)$,5,1050,10.5,0.66918338,-0.42814747,1
$\lambda(x)$,5,1100,11,0.72353312,-0.3348287,1
$\lambda(x)$,5,1150,11.5,0.77082322,-0.23844922,1
$\lambda(x)$,5,1200,12,0.81110657,-0.13992374,1
$\lambda(x)$,5,1250,12.5,0.8445591,-0.040040618,1
$\lambda(x)$,5,1300,13,0.87143867,0.060534197,1
$\lambda(x)$,5,1350,13.5,0.89205146,0.16124698,1
$\lambda(x)$,5,1400,14,0.90672606,0.26164257,1
$\lambda(x)$,5,1450,14.5,0.91579453,0.36134879,1
$\lambda(x)$,5,1500,15,0.91957957,0.4600589,1
$\lambda(x)$,5,1550,15.5,0.91838723,0.55751008,1
$\lambda(x)$,5,1600,16,0.91250617,0.65345099,1
$\lambda(x)$,5,1650,16.5,0.90221781,0.74758177,1
$\lambda(x)$,5,1700,17,0.88783136,0.83942923,1
$\lambda(x)$,5,1750,17.5,0.86977716,0.92808637,1
$\lambda(x)$,5,1800,18,0.84881858,1.0117371,1
$\lambda(x)$,5,1850,18.5,0.82640329,1.0871103,1
$\lambda(x)$,5,1900,19,0.80485353,1.1497818,1
$\lambda(x)$,5,1950,19.5,0.78667518,1.1964975,1
$\lambda(x)$,5,2000,20,0.77317847,1.2277394,1
$\lambda(x)$,5,2025,20.25,0.76813499,1.2386268,1
$\lambda(x)$,6,0,0,0.9,-1.5588457,1
$\lambda(x)$,6,50,0.5,0.84147542,-1.4562255,1
$\lambda(x)$,6,100,1,0.7953545,-1.3696712,1
$\lambda(x)$,6,150,1.5,0.75591537,-1.2867051,1
$\lambda(x)$,6,200,2,0.72161292,-1.2024331,1
$\lambda(x)$,6,250,2.5,0.69267325,-1.1153289,1
$\lambda(x)$,6,300,3,0.66998442,-1.0257536,1
$\lambda(x)$,6,350,3.5,0.65422151,-0.93453486,1
$\lambda(x)$,6,400,4,0.64562094,-0.84273547,1
$\lambda(x)$,6,450,4.5,0.64387279,-0.75143527,1
$\lambda(x)$,6,500,5,0.64817816,-0.66150451,1
$\lambda(x)$,6,550,5.5,0.65739719,-0.57349029,1
$\lambda(x)$,6,600,6,0.67022778,-0.48759992,1
$\lambda(x)$,6,650,6.5,0.68538815,-0.40379687,1
$\lambda(x)$,6,700,7,0.70173952,-0.32196123,1
$\lambda(x)$,6,750,7.5,0.71833874,-0.24199062,1
$\lambda(x)$,6,800,8,0.73444903,-0.16383576,1
$\lambda(x)$,6,850,8.5,0.74952654,-0.087497167,1
$\lambda(x)$,6,900,9,0.76319331,-0.013003984,1
$\lambda(x)$,6,950,9.5,0.77521378,0.05962339,1
$\lambda(x)$,6,1000,10,0.78546862,0.13034351,1
$\lambda(x)$,6,1050,10.5,0.79391816,0.19910987,1
$\lambda(x)$,6,1100,11,0.80057432,0.2658975,1
$\lambda(x)$,6,1150,11.5,0.80548166,0.33070361,1
$\lambda(x)$,6,1200,12,0.80870516,0.39354453,1
$\lambda(x)$,6,1250,12.5,0.81032185,0.45445185,1
$\lambda(x)$,6,1300,13,0.81041512,0.51346861,1
$\lambda(x)$,6,1350,13.5,0.80907064,0.57064594,1
$\lambda(x)$,6,1400,14,0.80637369,0.62604025,1
$\lambda(x)$,6,1450,14.5,0.80240728,0.6797109,1
$\lambda(x)$,6,1500,15,0.79725109,0.73171846,1
$\lambda(x)$,6,1550,15.5,0.79098077,0.78212339,1
$\lambda(x)$,6,1600,16,0.78366765,0.83098498,1
$\lambda(x)$,6,1650,16.5,0.77537865,0.87836073,1
$\lambda(x)$,6,1700,17,0.7661764,0.92430588,1
$\lambda(x)$,6,1750,17.5,0.75611936,0.96887308,1
$\lambda(x)$,6,1800,18,0.74526212,1.0121123,1
$\lambda(x)$,6,1850,18.5,0.73365563,1.0540706,1
$\lambda(x)$,6,1900,19,0.72134749,1.0947925,1
$\lambda(x)$,6,1950,19.5,0.70838222,1.1343196,1
$\lambda(x)$,6,2000,20,0.69480158,1.1726911,1
$\lambda(x)$,6,2050,20.5,0.68064474,1.2099437,1
$\lambda(x)$,6,2100,21,0.66594861,1.2461117,1
$\lambda(x)$,6,2150,21.5,0.650748,1.2812274,1
$\lambda(x)$,6,2200,22,0.63507587,1.3153208,1
$\lambda(x)$,6,2250,22.5,0.61896348,1.3484203,1
$\lambda(x)$,6,2300,23,0.60244056,1.3805526,1
$\lambda(x)$,6,2350,23.5,0.58553546,1.4117425,1
$\lambda(x)$,6,2400,24,0.56827528,1.4420138,1
$\lambda(x)$,6,2450,24.5,0.55068597,1.4713888,1
$\lambda(x)$,6,2500,25,0.53279242,1.4998885,1
$\lambda(x)$,6,2550,25.5,0.5146186,1.527533,1
$\lambda(x)$,6,2600,26,0.49618759,1.5543415,1
$\lambda(x)$,6,2650,26.5,0.47752167,1.5803323,1
$\lambda(x)$,6,2700,27,0.45864239,1.6055227,1
$\lambda(x)$,6,2750,27.5,0.43957062,1.6299298,1
$\lambda(x)$,6,2800,28,0.42032658,1.6535696,1
$\lambda(x)$,6,2850,28.5,0.40092993,1.676458,1
$\lambda(x)$,6,2900,29,0.38139977,1.69861,1
$\lambda(x)$,6,2950,29.5,0.36175469,1.7200405,1
$\lambda(x)$,6,3000,30,0.34201279,1.7407639,1
$x_{nom}$,1,0,0,1.8,0,2
$x_{nom}$,1,50,0.5,1.2775003,-6.3987756e-17,2
$x_{nom}$,1,100,1,0.7775,-1.2522014e-16,2
$x_{nom}$,1,150,1.5,0.2775,-1.8645247e-16,2
$x_{nom}$,1,200,2,-0.22249932,-2.4768473e-16,2
$x_{nom}$,1,250,2.5,-0.72239965,-3.0890487e-16,2
$x_{nom}$,1,300,3,-1.2088457,-3.6847732e-16,2
$x_{nom}$,1,329,3.29,-1.3908071,-3.9076117e-16,2
$x_{nom}$,2,0,0,0.9,1.5588457,2
$x_{nom}$,2,50,0.5,0.63875016,1.1063477,2
$x_{nom}$,2,100,1,0.38875,0.67333475,2
$x_{nom}$,2,150,1.5,0.13875,0.24032205,2
$x_{nom}$,2,200,2,-0.11124966,-0.19269007,2
$x_{nom}$,2,250,2.5,-0.36119982,-0.62561644,2
$x_{nom}$,2,300,3,-0.60442284,-1.0468911,2
$x_{nom}$,2,329,3.29,-0.69540355,-1.2044743,2
$x_{nom}$,3,0,0,-0.9,1.5588457,2
$x_{nom}$,3,50,0.5,-0.63875016,1.1063477,2
$x_{nom}$,3,100,1,-0.38875,0.67333475,2
$x_{nom}$,3,150,1.5,-0.13875,0.24032205,2
$x_{nom}$,3,200,2,0.11124966,-0.19269007,2
$x_{nom}$,3,250,2.5,0.36119982,-0.62561644,2
$x_{nom}$,3,300,3,0.60442284,-1.0468911,2
$x_{nom}$,3,329,3.29,0.69540355,-1.2044743,2
$x_{nom}$,4,0,0,-1.8,2.2043642e-16,2
$x_{nom}$,4,50,0.5,-1.2775003,1.5644867e-16,2
$x_{nom}$,4,100,1,-0.7775,9.5216289e-17,2
$x_{nom}$,4,150,1.5,-0.2775,3.3983949e-17,2
$x_{nom}$,4,200,2,0.22249932,-2.7248308e-17,2
$x_{nom}$,4,250,2.5,0.72239965,-8.8468441e-17,2
$x_{nom}$,4,300,3,1.2088457,-1.480409e-16,2
$x_{nom}$,4,329,3.29,1.3908071,-1.7032475e-16,2
$x_{nom}$,5,0,0,-0.9,-1.5588457,2
$x_{nom}$,5,50,0.5,-0.63875016,-1.1063477,2
$x_{nom}$,5,100,1,-0.38875,-0.67333475,2
$x_{nom}$,5,150,1.5,-0.13875,-0.24032205,2
$x_{nom}$,5,200,2,0.11124966,0.19269007,2
$x_{nom}$,5,250,2.5,0.36119982,0.62561644,2
$x_{nom}$,5,300,3,0.60442284,1.0468911,2
$x_{nom}$,5,329,3.29,0.69540355,1.2044743,2
$x_{nom}$,6,0,0,0.9,-1.5588457,2
$x_{nom}$,6,50,0.5,0.63875016,-1.1063477,2
$x_{nom}$,6,100,1,0.38875,-0.67333475,2
$x_{nom}$,6,150,1.5,0.13875,-0.24032205,2
$x_{nom}$,6,200,2,-0.11124966,0.19269007,2
$x_{nom}$,6,250,2.5,-0.36119982,0.62561644,2
$x_{nom}$,6,300,3,-0.60442284,1.0468911,2
$x_{nom}$,6,329,3.29,-0.69540355,1.2044743,2


==> figures/experiment/planar_multirotor/csv_data/ldbb_bt.csv <==
series,rollout_idx,step,t,B,series_id
$\gamma_{max}$,1,0,0,2.1847195,0
$\gamma_{max}$,1,50,0.5,1.71537,0
$\gamma_{max}$,1,100,1,0.82173054,0
$\gamma_{max}$,1,150,1.5,0.22966026,0
$\gamma_{max}$,1,200,2,0.0088120416,0
$\gamma_{max}$,1,250,2.5,0.083951926,0
$\gamma_{max}$,1,300,3,0.32816286,0
$\gamma_{max}$,1,350,3.5,0.49387063,0
$\gamma_{max}$,1,400,4,0.55787562,0
$\gamma_{max}$,1,450,4.5,0.61965345,0
$\gamma_{max}$,1,500,5,0.73011346,0
$\gamma_{max}$,1,550,5.5,0.86422742,0
$\gamma_{max}$,1,600,6,0.9702828,0
$\gamma_{max}$,1,650,6.5,1.0263342,0
$\gamma_{max}$,1,700,7,1.0508234,0
$\gamma_{max}$,1,750,7.5,1.0708868,0
$\gamma_{max}$,1,800,8,1.0974654,0
$\gamma_{max}$,1,825,8.25,1.1119933,0
$\gamma_{max}$,2,0,0,0.54796778,0
$\gamma_{max}$,2,50,0.5,0.48300005,0
$\gamma_{max}$,2,100,1,0.13629901,0
$\gamma_{max}$,2,150,1.5,0.0040503664,0
$\gamma_{max}$,2,200,2,0.078744432,0
$\gamma_{max}$,2,250,2.5,0.264942,0
$\gamma_{max}$,2,300,3,0.41426836,0
$\gamma_{max}$,2,350,3.5,0.50725499,0
$\gamma_{max}$,2,400,4,0.56729637,0
$\gamma_{max}$,2,450,4.5,0.62171798,0
$\gamma_{max}$,2,500,5,0.67517456,0
$\gamma_{max}$,2,550,5.5,0.7187482,0
$\gamma_{max}$,2,600,6,0.74764336,0
$\gamma_{max}$,2,650,6.5,0.76455332,0
$\gamma_{max}$,2,655,6.55,0.76581559,0
$\gamma_{max}$,3,0,0,0.33002411,0
$\gamma_{max}$,3,50,0.5,0.31112677,0
$\gamma_{max}$,3,100,1,0.088154725,0
$\gamma_{max}$,3,150,1.5,0.0025647878,0
$\gamma_{max}$,3,200,2,0.078360992,0
$\gamma_{max}$,3,250,2.5,0.26209467,0
$\gamma_{max}$,3,300,3,0.41025411,0
$\gamma_{max}$,3,350,3.5,0.5027485,0
$\gamma_{max}$,3,400,4,0.56460949,0
$\gamma_{max}$,3,450,4.5,0.62220371,0
$\gamma_{max}$,3,500,5,0.67817428,0
$\gamma_{max}$,3,550,5.5,0.72301381,0
$\gamma_{max}$,3,600,6,0.7522952,0
$\gamma_{max}$,3,650,6.5,0.76936987,0
$\gamma_{max}$,3,660,6.6,0.77189841,0
$\gamma_{max}$,4,0,0,1.8284625,0
$\gamma_{max}$,4,50,0.5,1.3796512,0
$\gamma_{max}$,4,100,1,0.57785867,0
$\gamma_{max}$,4,150,1.5,0.16288966,0
$\gamma_{max}$,4,200,2,0.0071029282,0
$\gamma_{max}$,4,250,2.5,0.079204419,0
$\gamma_{max}$,4,300,3,0.32663889,0
$\gamma_{max}$,4,350,3.5,0.51589792,0
$\gamma_{max}$,4,400,4,0.60577577,0
$\gamma_{max}$,4,450,4.5,0.68932548,0
$\gamma_{max}$,4,500,5,0.81892547,0
$\gamma_{max}$,4,550,5.5,0.97117009,0
$\gamma_{max}$,4,600,6,1.0943268,0
$\gamma_{max}$,4,650,6.5,1.164588,0
$\gamma_{max}$,4,700,7,1.1992074,0
$\gamma_{max}$,4,750,7.5,1.2260793,0
$\gamma_{max}$,4,800,8,1.2576998,0
$\gamma_{max}$,4,825,8.25,1.2744451,0
$\gamma_{max}$,5,0,0,1.300888,0
$\gamma_{max}$,5,50,0.5,0.93956041,0
$\gamma_{max}$,5,100,1,0.37773125,0
$\gamma_{max}$,5,150,1.5,0.063241719,0
$\gamma_{max}$,5,200,2,0.00717968,0
$\gamma_{max}$,5,250,2.5,0.015059842,0
$\gamma_{max}$,5,300,3,0.033659668,0
$\gamma_{max}$,5,350,3.5,0.044485262,0
$\gamma_{max}$,5,400,4,0.076986438,0
$\gamma_{max}$,5,450,4.5,0.13633132,0
$\gamma_{max}$,5,500,5,0.19751169,0
$\gamma_{max}$,5,550,5.5,0.23486672,0
$\gamma_{max}$,5,600,6,0.24838685,0
$\gamma_{max}$,5,650,6.5,0.25526321,0
$\gamma_{max}$,5,700,7,0.26726155,0
$\gamma_{max}$,5,750,7.5,0.28359453,0
$\gamma_{max}$,5,800,8,0.29786091,0
$\gamma_{max}$,5,805,8.05,0.29897699,0
$\gamma_{max}$,6,0,0,1.3214061,0
$\gamma_{max}$,6,50,0.5,0.93870732,0
$\gamma_{max}$,6,100,1,0.34092985,0
$\gamma_{max}$,6,150,1.5,0.02916284,0
$\gamma_{max}$,6,200,2,0.0068116061,0
$\gamma_{max}$,6,250,2.5,0.0048995644,0
$\gamma_{max}$,6,300,3,0.0052730696,0
$\gamma_{max}$,6,350,3.5,0.0011183044,0
$\gamma_{max}$,6,400,4,0.0065502033,0
$\gamma_{max}$,6,450,4.5,0.034979962,0
$\gamma_{max}$,6,500,5,0.073716796,0
$\gamma_{max}$,6,550,5.5,0.10171432,0
$\gamma_{max}$,6,600,6,0.11291885,0
$\gamma_{max}$,6,650,6.5,0.11708148,0
$\gamma_{max}$,6,700,7,0.12378622,0
$\gamma_{max}$,6,750,7.5,0.13428582,0
$\gamma_{max}$,6,800,8,0.1445725,0
$\gamma_{max}$,6,820,8.2,0.14774704,0
$\lambda(x)$,1,0,0,2.1847195,1
$\lambda(x)$,1,50,0.5,1.8640555,1
$\lambda(x)$,1,100,1,1.3988429,1
$\lambda(x)$,1,150,1.5,1.0757481,1
$\lambda(x)$,1,200,2,0.83755545,1
$\lambda(x)$,1,250,2.5,0.62885728,1
$\lambda(x)$,1,300,3,0.52724175,1
$\lambda(x)$,1,350,3.5,0.55376459,1
$\lambda(x)$,1,400,4,0.58801288,1
$\lambda(x)$,1,450,4.5,0.60867067,1
$\lambda(x)$,1,500,5,0.66579515,1
$\lambda(x)$,1,550,5.5,0.77382176,1
$\lambda(x)$,1,600,6,0.89457995,1
$\lambda(x)$,1,650,6.5,0.98257802,1
$\lambda(x)$,1,700,7,1.0278552,1
$\lambda(x)$,1,750,7.5,1.0516647,1
$\lambda(x)$,1,800,8,1.0753722,1
$\lambda(x)$,1,850,8.5,1.1040172,1
$\lambda(x)$,1,885,8.85,1.1236853,1
$\lambda(x)$,2,0,0,0.54796778,1
$\lambda(x)$,2,50,0.5,0.70412789,1
$\lambda(x)$,2,100,1,0.71853147,1
$\lambda(x)$,2,150,1.5,0.71551536,1
$\lambda(x)$,2,200,2,1.3059566,1
$\lambda(x)$,2,250,2.5,2.1032541,1
$\lambda(x)$,2,300,3,2.4741832,1
$\lambda(x)$,2,350,3.5,2.2297886,1
$\lambda(x)$,2,400,4,1.8018623,1
$\lambda(x)$,2,450,4.5,1.4863268,1
$\lambda(x)$,2,500,5,1.2820469,1
$\lambda(x)$,2,550,5.5,1.1432347,1
$\lambda(x)$,2,600,6,1.0440768,1
$\lambda(x)$,2,650,6.5,0.97236697,1
$\lambda(x)$,2,700,7,0.92151253,1
$\lambda(x)$,2,750,7.5,0.88794232,1
$\lambda(x)$,2,800,8,0.86748842,1
$\lambda(x)$,2,850,8.5,0.85488207,1
$\lambda(x)$,2,885,8.85,0.84838344,1
$\lambda(x)$,3,0,0,0.33002411,1
$\lambda(x)$,3,50,0.5,0.48378498,1
$\lambda(x)$,3,100,1,0.54655348,1
$\lambda(x)$,3,150,1.5,0.57597531,1
$\lambda(x)$,3,200,2,1.1674106,1
$\lambda(x)$,3,250,2.5,2.083859,1
$\lambda(x)$,3,300,3,2.545687,1
$\lambda(x)$,3,350,3.5,2.3128985,1
$\lambda(x)$,3,400,4,1.8627723,1
$\lambda(x)$,3,450,4.5,1.5378662,1
$\lambda(x)$,3,500,5,1.3249046,1
$\lambda(x)$,3,550,5.5,1.1753962,1
$\lambda(x)$,3,600,6,1.0664713,1
$\lambda(x)$,3,650,6.5,0.98807753,1
$\lambda(x)$,3,700,7,0.93356249,1
$\lambda(x)$,3,750,7.5,0.89830146,1
$\lambda(x)$,3,800,8,0.8771134,1
$\lambda(x)$,3,850,8.5,0.86408729,1
$\lambda(x)$,3,890,8.9,0.8564434,1
$\lambda(x)$,4,0,0,1.8284625,1
$\lambda(x)$,4,50,0.5,1.7618429,1
$\lambda(x)$,4,100,1,1.4709264,1
$\lambda(x)$,4,150,1.5,1.176102,1
$\lambda(x)$,4,200,2,0.95996515,1
$\lambda(x)$,4,250,2.5,0.73762093,1
$\lambda(x)$,4,300,3,0.60257952,1
$\lambda(x)$,4,350,3.5,0.6208498,1
$\lambda(x)$,4,400,4,0.6634135,1
$\lambda(x)$,4,450,4.5,0.68413171,1
$\lambda(x)$,4,500,5,0.74445474,1
$\lambda(x)$,4,550,5.5,0.86867781,1
$\lambda(x)$,4,600,6,1.0148612,1
$\lambda(x)$,4,650,6.5,1.1254852,1
$\lambda(x)$,4,700,7,1.1824541,1
$\lambda(x)$,4,750,7.5,1.2094302,1
$\lambda(x)$,4,800,8,1.2345186,1
$\lambda(x)$,4,850,8.5,1.2665491,1
$\lambda(x)$,4,880,8.8,1.286502,1
$\lambda(x)$,5,0,0,1.300888,1
$\lambda(x)$,5,50,0.5,0.97496578,1
$\lambda(x)$,5,100,1,0.67908443,1
$\lambda(x)$,5,150,1.5,0.53643152,1
$\lambda(x)$,5,200,2,0.43106781,1
$\lambda(x)$,5,250,2.5,0.34929176,1
$\lambda(x)$,5,300,3,0.29334342,1
$\lambda(x)$,5,350,3.5,0.25742293,1
$\lambda(x)$,5,400,4,0.23296451,1
$\lambda(x)$,5,450,4.5,0.21480461,1
$\lambda(x)$,5,500,5,0.2015854,1
$\lambda(x)$,5,550,5.5,0.19327802,1
$\lambda(x)$,5,600,6,0.18988412,1
$\lambda(x)$,5,650,6.5,0.19107467,1
$\lambda(x)$,5,700,7,0.19619516,1
$\lambda(x)$,5,750,7.5,0.20425974,1
$\lambda(x)$,5,800,8,0.2140897,1
$\lambda(x)$,5,850,8.5,0.22438569,1
$\lambda(x)$,5,900,9,0.23388093,1
$\lambda(x)$,5,950,9.5,0.24139955,1
$\lambda(x)$,5,1000,10,0.24603888,1
$\lambda(x)$,6,0,0,1.3214061,1
$\lambda(x)$,6,50,0.5,0.95930079,1
$\lambda(x)$,6,100,1,0.64326443,1
$\lambda(x)$,6,150,1.5,0.50083867,1
$\lambda(x)$,6,200,2,0.40312785,1
$\lambda(x)$,6,250,2.5,0.32916644,1
$\lambda(x)$,6,300,3,0.28494853,1
$\lambda(x)$,6,350,3.5,0.26048231,1
$\lambda(x)$,6,400,4,0.24521124,1
$\lambda(x)$,6,450,4.5,0.23398165,1
$\lambda(x)$,6,500,5,0.22567413,1
$\lambda(x)$,6,550,5.5,0.22035041,1
$\lambda(x)$,6,600,6,0.21804482,1
$\lambda(x)$,6,650,6.5,0.21839857,1
$\lambda(x)$,6,700,7,0.22073538,1
$\lambda(x)$,6,750,7.5,0.22427827,1
$\lambda(x)$,6,800,8,0.22828881,1
$\lambda(x)$,6,850,8.5,0.23218551,1
$\lambda(x)$,6,900,9,0.23561188,1
$\lambda(x)$,6,950,9.5,0.23841682,1
$\lambda(x)$,6,1000,10,0.2405973,1


==> figures/experiment/planar_multirotor/csv_data/ldbb_xy.csv <==
series,rollout_idx,step,t,x,y,series_id
$\gamma_{max}$,1,0,0,1.8,0,0
$\gamma_{max}$,1,50,0.5,1.6819309,-0.062947024,0
$\gamma_{max}$,1,100,1,1.4324831,-0.05877057,0
$\gamma_{max}$,1,150,1.5,0.98027494,-0.048447678,0
$\gamma_{max}$,1,200,2,0.3727101,-0.10330622,0
$\gamma_{max}$,1,250,2.5,-0.21740905,-0.26015324,0
$\gamma_{max}$,1,300,3,-0.64790015,-0.26413175,0
$\gamma_{max}$,1,350,3.5,-0.89618145,-0.22706317,0
$\gamma_{max}$,1,400,4,-1.0128519,-0.18781807,0
$\gamma_{max}$,1,450,4.5,-1.0772508,-0.14797754,0
$\gamma_{max}$,1,500,5,-1.1430563,-0.11239451,0
$\gamma_{max}$,1,550,5.5,-1.2185168,-0.083805798,0
$\gamma_{max}$,1,600,6,-1.2867677,-0.061531831,0
$\gamma_{max}$,1,650,6.5,-1.3336654,-0.044933702,0
$\gamma_{max}$,1,700,7,-1.3595718,-0.032927717,0
$\gamma_{max}$,1,750,7.5,-1.3741543,-0.024136143,0
$\gamma_{max}$,1,800,8,-1.3862797,-0.017644562,0
$\gamma_{max}$,1,825,8.25,-1.3925741,-0.015075637,0
$\gamma_{max}$,2,0,0,0.9,1.5588457,0
$\gamma_{max}$,2,50,0.5,0.8392149,1.2874179,0
$\gamma_{max}$,2,100,1,0.66926292,0.83383788,0
$\gamma_{max}$,2,150,1.5,0.34081799,0.25082421,0
$\gamma_{max}$,2,200,2,-0.025859135,-0.35762472,0
$\gamma_{max}$,2,250,2.5,-0.30200155,-0.71164366,0
$\gamma_{max}$,2,300,3,-0.44456977,-0.90770023,0
$\gamma_{max}$,2,350,3.5,-0.49796461,-1.0250164,0
$\gamma_{max}$,2,400,4,-0.52253152,-1.0965742,0
$\gamma_{max}$,2,450,4.5,-0.55483386,-1.142207,0
$\gamma_{max}$,2,500,5,-0.59800789,-1.1727934,0
$\gamma_{max}$,2,550,5.5,-0.63829886,-1.1937444,0
$\gamma_{max}$,2,600,6,-0.66500735,-1.2085313,0
$\gamma_{max}$,2,650,6.5,-0.67825239,-1.2192035,0
$\gamma_{max}$,2,655,6.55,-0.67908148,-1.2200915,0
$\gamma_{max}$,3,0,0,-0.9,1.5588457,0
$\gamma_{max}$,3,50,0.5,-0.8392149,1.2874181,0
$\gamma_{max}$,3,100,1,-0.66926294,0.83383811,0
$\gamma_{max}$,3,150,1.5,-0.34157456,0.2487227,0
$\gamma_{max}$,3,200,2,0.021880006,-0.35670499,0
$\gamma_{max}$,3,250,2.5,0.29403058,-0.70855549,0
$\gamma_{max}$,3,300,3,0.43604668,-0.90440405,0
$\gamma_{max}$,3,350,3.5,0.49168338,-1.0219833,0
$\gamma_{max}$,3,400,4,0.51911332,-1.0940986,0
$\gamma_{max}$,3,450,4.5,0.55321788,-1.1403123,0
$\gamma_{max}$,3,500,5,0.59686834,-1.1713612,0
$\gamma_{max}$,3,550,5.5,0.63700186,-1.1926853,0
$\gamma_{max}$,3,600,6,0.66364351,-1.20776,0
$\gamma_{max}$,3,650,6.5,0.67714849,-1.2186394,0
$\gamma_{max}$,3,660,6.6,0.67882765,-1.2204205,0
$\gamma_{max}$,4,0,0,-1.8,2.2043642e-16,0
$\gamma_{max}$,4,50,0.5,-1.6819309,-0.062946939,0
$\gamma_{max}$,4,100,1,-1.432483,-0.058770461,0
$\gamma_{max}$,4,150,1.5,-0.98027489,-0.048447585,0
$\gamma_{max}$,4,200,2,-0.37015919,-0.086522918,0
$\gamma_{max}$,4,250,2.5,0.22382513,-0.22681531,0
$\gamma_{max}$,4,300,3,0.65147136,-0.23353435,0
$\gamma_{max}$,4,350,3.5,0.89480527,-0.20306411,0
$\gamma_{max}$,4,400,4,1.0086256,-0.16957592,0
$\gamma_{max}$,4,450,4.5,1.0735323,-0.13415101,0
$\gamma_{max}$,4,500,5,1.1414816,-0.1021027,0
$\gamma_{max}$,4,550,5.5,1.2185648,-0.076196898,0
$\gamma_{max}$,4,600,6,1.287126,-0.055927813,0
$\gamma_{max}$,4,650,6.5,1.333543,-0.040847381,0
$\gamma_{max}$,4,700,7,1.3590061,-0.029956738,0
$\gamma_{max}$,4,750,7.5,1.3735645,-0.021970506,0
$\gamma_{max}$,4,800,8,1.3859555,-0.016065951,0
$\gamma_{max}$,4,825,8.25,1.3923954,-0.013728153,0
$\gamma_{max}$,5,0,0,-0.9,-1.5588457,0
$\gamma_{max}$,5,50,0.5,-0.83170941,-1.4596477,0
$\gamma_{max}$,5,100,1,-0.63528679,-1.1352886,0
$\gamma_{max}$,5,150,1.5,-0.30826892,-0.68805272,0
$\gamma_{max}$,5,200,2,0.033064973,-0.29841135,0
$\gamma_{max}$,5,250,2.5,0.28963079,-0.018642392,0
$\gamma_{max}$,5,300,3,0.42024314,0.25946573,0
$\gamma_{max}$,5,350,3.5,0.47402734,0.4962176,0
$\gamma_{max}$,5,400,4,0.50633448,0.68647225,0
$\gamma_{max}$,5,450,4.5,0.54695468,0.8329748,0
$\gamma_{max}$,5,500,5,0.59475661,0.94305158,0
$\gamma_{max}$,5,550,5.5,0.63567463,1.0248081,0
$\gamma_{max}$,5,600,6,0.66130038,1.0848582,0
$\gamma_{max}$,5,650,6.5,0.67403435,1.128732,0
$\gamma_{max}$,5,700,7,0.68130728,1.1607975,0
$\gamma_{max}$,5,750,7.5,0.68848149,1.1842141,0
$\gamma_{max}$,5,800,8,0.69646093,1.2012916,0
$\gamma_{max}$,5,805,8.05,0.69724552,1.202721,0
$\gamma_{max}$,6,0,0,0.9,-1.5588457,0
$\gamma_{max}$,6,50,0.5,0.83170941,-1.4596477,0
$\gamma_{max}$,6,100,1,0.63528679,-1.1352885,0
$\gamma_{max}$,6,150,1.5,0.30826891,-0.68805266,0
$\gamma_{max}$,6,200,2,-0.033936228,-0.3311027,0
$\gamma_{max}$,6,250,2.5,-0.29510681,-0.074395175,0
$\gamma_{max}$,6,300,3,-0.4315537,0.20268826,0
$\gamma_{max}$,6,350,3.5,-0.48813008,0.44356418,0
$\gamma_{max}$,6,400,4,-0.51878267,0.63501972,0
$\gamma_{max}$,6,450,4.5,-0.55447212,0.78970901,0
$\gamma_{max}$,6,500,5,-0.59793325,0.90900219,0
$\gamma_{max}$,6,550,5.5,-0.63712005,0.998883,0
$\gamma_{max}$,6,600,6,-0.66298479,1.0655177,0
$\gamma_{max}$,6,650,6.5,-0.67627726,1.1144603,0
$\gamma_{max}$,6,700,7,-0.68344717,1.15032,0
$\gamma_{max}$,6,750,7.5,-0.68993581,1.1765478,0
$\gamma_{max}$,6,800,8,-0.69719938,1.1956936,0
$\gamma_{max}$,6,820,8.2,-0.70006741,1.2018128,0
$\lambda(x)$,1,0,0,1.8,0,1
$\lambda(x)$,1,50,0.5,1.6842471,-0.078815098,1
$\lambda(x)$,1,100,1,1.4743871,-0.21511246,1
$\lambda(x)$,1,150,1.5,1.1388052,-0.47144617,1
$\lambda(x)$,1,200,2,0.66153075,-0.78403922,1
$\lambda(x)$,1,250,2.5,0.082873715,-0.96368238,1
$\lambda(x)$,1,300,3,-0.43026554,-0.90315948,1
$\lambda(x)$,1,350,3.5,-0.77884135,-0.73587477,1
$\lambda(x)$,1,400,4,-0.96832042,-0.57511374,1
$\lambda(x)$,1,450,4.5,-1.0578276,-0.44096738,1
$\lambda(x)$,1,500,5,-1.1167909,-0.33113286,1
$\lambda(x)$,1,550,5.5,-1.1821986,-0.24535528,1
$\lambda(x)$,1,600,6,-1.252525,-0.18035529,1
$\lambda(x)$,1,650,6.5,-1.3110653,-0.13177467,1
$\lambda(x)$,1,700,7,-1.3485438,-0.096161035,1
$\lambda(x)$,1,750,7.5,-1.3687753,-0.070234213,1
$\lambda(x)$,1,800,8,-1.3813238,-0.051263882,1
$\lambda(x)$,1,850,8.5,-1.3929358,-0.03737696,1
$\lambda(x)$,1,885,8.85,-1.4013214,-0.029948546,1
$\lambda(x)$,2,0,0,0.9,1.5588457,1
$\lambda(x)$,2,50,0.5,0.84833403,1.2346271,1
$\lambda(x)$,2,100,1,0.77676763,0.46862283,1
$\lambda(x)$,2,150,1.5,0.59995539,-0.5242424,1
$\lambda(x)$,2,200,2,0.24110274,-1.3300674,1
$\lambda(x)$,2,250,2.5,-0.12557882,-1.8693286,1
$\lambda(x)$,2,300,3,-0.35507218,-2.1481986,1
$\lambda(x)$,2,350,3.5,-0.44338907,-2.1864988,1
$\lambda(x)$,2,400,4,-0.47104623,-2.0603097,1
$\lambda(x)$,2,450,4.5,-0.50301329,-1.8948182,1
$\lambda(x)$,2,500,5,-0.5531557,-1.7429047,1
$\lambda(x)$,2,550,5.5,-0.60641508,-1.6183833,1
$\lambda(x)$,2,600,6,-0.64536772,-1.5216996,1
$\lambda(x)$,2,650,6.5,-0.66568547,-1.4489687,1
$\lambda(x)$,2,700,7,-0.6745959,-1.3949776,1
$\lambda(x)$,2,750,7.5,-0.6811329,-1.3551466,1
$\lambda(x)$,2,800,8,-0.6893339,-1.3259227,1
$\lambda(x)$,2,850,8.5,-0.69819227,-1.3045472,1
$\lambda(x)$,2,885,8.85,-0.70342852,-1.2931172,1
$\lambda(x)$,3,0,0,-0.9,1.5588457,1
$\lambda(x)$,3,50,0.5,-0.84638499,1.2444532,1
$\lambda(x)$,3,100,1,-0.75579229,0.54138288,1
$\lambda(x)$,3,150,1.5,-0.57985921,-0.44018578,1
$\lambda(x)$,3,200,2,-0.23547921,-1.2667034,1
$\lambda(x)$,3,250,2.5,0.12363096,-1.8288447,1
$\lambda(x)$,3,300,3,0.35362065,-2.1303717,1
$\lambda(x)$,3,350,3.5,0.44522472,-2.1895921,1
$\lambda(x)$,3,400,4,0.47394535,-2.0720365,1
$\lambda(x)$,3,450,4.5,0.50499563,-1.9074919,1
$\lambda(x)$,3,500,5,0.55369696,-1.7539141,1
$\lambda(x)$,3,550,5.5,0.60614916,-1.6271955,1
$\lambda(x)$,3,600,6,0.64514379,-1.5284584,1
$\lambda(x)$,3,650,6.5,0.66585914,-1.4540276,1
$\lambda(x)$,3,700,7,0.67500807,-1.3987218,1
$\lambda(x)$,3,750,7.5,0.6814827,-1.3579005,1
$\lambda(x)$,3,800,8,0.68948025,-1.3279394,1
$\lambda(x)$,3,850,8.5,0.69819051,-1.306021,1
$\lambda(x)$,3,890,8.9,0.70403743,-1.2928263,1
$\lambda(x)$,4,0,0,-1.8,2.2043642e-16,1
$\lambda(x)$,4,50,0.5,-1.6880061,-0.11492361,1
$\lambda(x)$,4,100,1,-1.4983834,-0.35269081,1
$\lambda(x)$,4,150,1.5,-1.1827797,-0.67891652,1
$\lambda(x)$,4,200,2,-0.68993792,-0.93911894,1
$\lambda(x)$,4,250,2.5,-0.080851554,-1.0047822,1
$\lambda(x)$,4,300,3,0.45636127,-0.90519819,1
$\lambda(x)$,4,350,3.5,0.81945467,-0.72369417,1
$\lambda(x)$,4,400,4,1.0066121,-0.56103401,1
$\lambda(x)$,4,450,4.5,1.0816798,-0.42987342,1
$\lambda(x)$,4,500,5,1.126547,-0.32240863,1
$\lambda(x)$,4,550,5.5,1.1857466,-0.23863539,1
$\lambda(x)$,4,600,6,1.256577,-0.17535864,1
$\lambda(x)$,4,650,6.5,1.317228,-0.12798479,1
$\lambda(x)$,4,700,7,1.3549118,-0.09331343,1
$\lambda(x)$,4,750,7.5,1.3732983,-0.068156755,1
$\lambda(x)$,4,800,8,1.3836172,-0.049751236,1
$\lambda(x)$,4,850,8.5,1.393942,-0.036271762,1
$\lambda(x)$,4,880,8.8,1.4009101,-0.029998236,1
$\lambda(x)$,5,0,0,-0.9,-1.5588457,1
$\lambda(x)$,5,50,0.5,-0.83220825,-1.4627554,1
$\lambda(x)$,5,100,1,-0.66134461,-1.2590314,1
$\lambda(x)$,5,150,1.5,-0.38610451,-1.1009844,1
$\lambda(x)$,5,200,2,-0.069878956,-1.0085573,1
$\lambda(x)$,5,250,2.5,0.21397767,-0.9290705,1
$\lambda(x)$,5,300,3,0.41414357,-0.81665357,1
$\lambda(x)$,5,350,3.5,0.52853001,-0.6809883,1
$\lambda(x)$,5,400,4,0.58488978,-0.54771636,1
$\lambda(x)$,5,450,4.5,0.61183801,-0.42777807,1
$\lambda(x)$,5,500,5,0.628559,-0.31855167,1
$\lambda(x)$,5,550,5.5,0.64415486,-0.21272607,1
$\lambda(x)$,5,600,6,0.66037762,-0.10579528,1
$\lambda(x)$,5,650,6.5,0.675533,0.00056484663,1
$\lambda(x)$,5,700,7,0.68765487,0.099277737,1
$\lambda(x)$,5,750,7.5,0.69596754,0.18110331,1
$\lambda(x)$,5,800,8,0.70092435,0.23807827,1
$\lambda(x)$,5,850,8.5,0.70355152,0.2656719,1
$\lambda(x)$,5,900,9,0.70481708,0.26344902,1
$\lambda(x)$,5,950,9.5,0.70537864,0.23518665,1
$\lambda(x)$,5,1000,10,0.70571166,0.18949807,1
$\lambda(x)$,6,0,0,0.9,-1.5588457,1
$\lambda(x)$,6,50,0.5,0.83193628,-1.4609796,1
$\lambda(x)$,6,100,1,0.66036501,-1.2500693,1
$\lambda(x)$,6,150,1.5,0.3877329,-1.0987489,1
$\lambda(x)$,6,200,2,0.073045822,-1.0133523,1
$\lambda(x)$,6,250,2.5,-0.2107785,-0.93025071,1
$\lambda(x)$,6,300,3,-0.41275228,-0.81173955,1
$\lambda(x)$,6,350,3.5,-0.5319566,-0.68231319,1
$\lambda(x)$,6,400,4,-0.59412076,-0.56899392,1
$\lambda(x)$,6,450,4.5,-0.62550879,-0.47877828,1
$\lambda(x)$,6,500,5,-0.64454206,-0.40635302,1
$\lambda(x)$,6,550,5.5,-0.66081927,-0.34392498,1
$\lambda(x)$,6,600,6,-0.6770488,-0.28708051,1
$\lambda(x)$,6,650,6.5,-0.69229533,-0.23616547,1
$\lambda(x)$,6,700,7,-0.70488848,-0.19416078,1
$\lambda(x)$,6,750,7.5,-0.71395904,-0.16392583,1
$\lambda(x)$,6,800,8,-0.71969091,-0.14635794,1
$\lambda(x)$,6,850,8.5,-0.72292254,-0.13999471,1
$\lambda(x)$,6,900,9,-0.7246396,-0.1417665,1
$\lambda(x)$,6,950,9.5,-0.72562675,-0.14817389,1
$\lambda(x)$,6,1000,10,-0.72634189,-0.15627418,1
$x_{nom}$,1,0,0,1.8,0,2
$x_{nom}$,1,50,0.5,0.24136037,-0.042761929,2
$x_{nom}$,1,100,1,-0.64288943,-0.02232528,2
$x_{nom}$,1,150,1.5,-1.0733058,-0.010232102,2
$x_{nom}$,1,200,2,-1.2715425,-0.0046558285,2
$x_{nom}$,2,0,0,0.9,1.5588457,2
$x_{nom}$,2,50,0.5,0.052370427,0.17623546,2
$x_{nom}$,2,100,1,-0.34847003,-0.6050315,2
$x_{nom}$,2,150,1.5,-0.54796095,-0.9575257,2
$x_{nom}$,2,200,2,-0.64095427,-1.1164825,2
$x_{nom}$,3,0,0,-0.9,1.5588457,2
$x_{nom}$,3,50,0.5,-0.052370427,0.17623546,2
$x_{nom}$,3,100,1,0.34847003,-0.6050315,2
$x_{nom}$,3,150,1.5,0.54796095,-0.9575257,2
$x_{nom}$,3,200,2,0.64095427,-1.1164825,2
$x_{nom}$,4,0,0,-1.8,2.2043642e-16,2
$x_{nom}$,4,50,0.5,-0.24136037,-0.042761929,2
$x_{nom}$,4,100,1,0.64288943,-0.02232528,2
$x_{nom}$,4,150,1.5,1.0733058,-0.010232102,2
$x_{nom}$,4,200,2,1.2715425,-0.0046558285,2
$x_{nom}$,5,0,0,-0.9,-1.5588457,2
$x_{nom}$,5,50,0.5,-0.1037977,-0.2782524,2
$x_{nom}$,5,100,1,0.32941326,0.5564749,2
$x_{nom}$,5,150,1.5,0.53981636,0.935517,2
$x_{nom}$,5,200,2,0.63715936,1.1065366,2
$x_{nom}$,6,0,0,0.9,-1.5588457,2
$x_{nom}$,6,50,0.5,0.1037977,-0.2782524,2
$x_{nom}$,6,100,1,-0.32941326,0.5564749,2
$x_{nom}$,6,150,1.5,-0.53981636,0.935517,2
$x_{nom}$,6,200,2,-0.63715936,1.1065366,2


==> figures/experiment/planar_multirotor/csv_data/pwbb_bt.csv <==
series,rollout_idx,step,t,B,series_id
$\gamma_{max}$,1,0,0,3.4291748,0
$\gamma_{max}$,1,50,0.5,2.9432864,0
$\gamma_{max}$,1,100,1,1.7012662,0
$\gamma_{max}$,1,150,1.5,0.47798901,0
$\gamma_{max}$,1,200,2,0.0163384,0
$\gamma_{max}$,1,250,2.5,0.079170126,0
$\gamma_{max}$,1,300,3,0.35483395,0
$\gamma_{max}$,1,350,3.5,0.57505134,0
$\gamma_{max}$,1,400,4,0.68027921,0
$\gamma_{max}$,1,450,4.5,0.76463984,0
$\gamma_{max}$,1,500,5,0.89827689,0
$\gamma_{max}$,1,550,5.5,1.0643871,0
$\gamma_{max}$,1,600,6,1.2072824,0
$\gamma_{max}$,1,650,6.5,1.2953978,0
$\gamma_{max}$,1,700,7,1.3405949,0
$\gamma_{max}$,1,750,7.5,1.3718942,0
$\gamma_{max}$,1,800,8,1.4060466,0
$\gamma_{max}$,1,830,8.3,1.4278879,0
$\gamma_{max}$,2,0,0,0.50844621,0
$\gamma_{max}$,2,50,0.5,0.5489956,0
$\gamma_{max}$,2,100,1,0.18908981,0
$\gamma_{max}$,2,150,1.5,0.0068099559,0
$\gamma_{max}$,2,200,2,0.099724686,0
$\gamma_{max}$,2,250,2.5,0.31230425,0
$\gamma_{max}$,2,300,3,0.51330621,0
$\gamma_{max}$,2,350,3.5,0.65659997,0
$\gamma_{max}$,2,400,4,0.74268255,0
$\gamma_{max}$,2,450,4.5,0.80713414,0
$\gamma_{max}$,2,500,5,0.8696043,0
$\gamma_{max}$,2,550,5.5,0.92731517,0
$\gamma_{max}$,2,600,6,0.9721059,0
$\gamma_{max}$,2,650,6.5,1.0005888,0
$\gamma_{max}$,2,665,6.65,1.0064369,0
$\gamma_{max}$,3,0,0,0.27829201,0
$\gamma_{max}$,3,50,0.5,0.25847815,0
$\gamma_{max}$,3,100,1,0.003211414,0
$\gamma_{max}$,3,150,1.5,0.0057001578,0
$\gamma_{max}$,3,200,2,0.30417962,0
$\gamma_{max}$,3,250,2.5,0.91480315,0
$\gamma_{max}$,3,300,3,1.3155319,0
$\gamma_{max}$,3,350,3.5,1.4943167,0
$\gamma_{max}$,3,400,4,1.5738619,0
$\gamma_{max}$,3,450,4.5,1.6352054,0
$\gamma_{max}$,3,500,5,1.6997807,0
$\gamma_{max}$,3,550,5.5,1.7564524,0
$\gamma_{max}$,3,600,6,1.7942204,0
$\gamma_{max}$,3,640,6.4,1.8109163,0
$\gamma_{max}$,4,0,0,2.4444231,0
$\gamma_{max}$,4,50,0.5,1.9266473,0
$\gamma_{max}$,4,100,1,0.87510172,0
$\gamma_{max}$,4,150,1.5,0.12120889,0
$\gamma_{max}$,4,200,2,0.0072040395,0
$\gamma_{max}$,4,250,2.5,0.25002338,0
$\gamma_{max}$,4,300,3,0.72104317,0
$\gamma_{max}$,4,350,3.5,1.0663464,0
$\gamma_{max}$,4,400,4,1.2337998,0
$\gamma_{max}$,4,450,4.5,1.3564808,0
$\gamma_{max}$,4,500,5,1.5276825,0
$\gamma_{max}$,4,550,5.5,1.7309883,0
$\gamma_{max}$,4,600,6,1.904437,0
$\gamma_{max}$,4,650,6.5,2.0121146,0
$\gamma_{max}$,4,700,7,2.0674967,0
$\gamma_{max}$,4,750,7.5,2.1046675,0
$\gamma_{max}$,4,800,8,2.1441628,0
$\gamma_{max}$,4,830,8.3,2.1694316,0
$\gamma_{max}$,5,0,0,1.6961755,0
$\gamma_{max}$,5,50,0.5,1.3322915,0
$\gamma_{max}$,5,100,1,0.68971695,0
$\gamma_{max}$,5,150,1.5,0.21073382,0
$\gamma_{max}$,5,200,2,0.012627305,0
$\gamma_{max}$,5,250,2.5,0.0079459454,0
$\gamma_{max}$,5,300,3,0.005063813,0
$\gamma_{max}$,5,350,3.5,0.0030419424,0
$\gamma_{max}$,5,400,4,0.011996297,0
$\gamma_{max}$,5,450,4.5,0.057579636,0
$\gamma_{max}$,5,500,5,0.11625007,0
$\gamma_{max}$,5,550,5.5,0.15825368,0
$\gamma_{max}$,5,600,6,0.17629264,0
$\gamma_{max}$,5,650,6.5,0.18393074,0
$\gamma_{max}$,5,700,7,0.19425954,0
$\gamma_{max}$,5,750,7.5,0.20920099,0
$\gamma_{max}$,5,800,8,0.22374611,0
$\gamma_{max}$,5,810,8.1,0.2261528,0
$\gamma_{max}$,6,0,0,2.8173686,0
$\gamma_{max}$,6,50,0.5,2.2492168,0
$\gamma_{max}$,6,100,1,0.99388427,0
$\gamma_{max}$,6,150,1.5,0.06624427,0
$\gamma_{max}$,6,200,2,0.0095003099,0
$\gamma_{max}$,6,250,2.5,0.0037006232,0
$\gamma_{max}$,6,300,3,0.0030065779,0
$\gamma_{max}$,6,350,3.5,0.0022810765,0
$\gamma_{max}$,6,400,4,0.0015482091,0
$\gamma_{max}$,6,450,4.5,0.0012515104,0
$\gamma_{max}$,6,500,5,0.0011884146,0
$\gamma_{max}$,6,550,5.5,0.0011760685,0
$\gamma_{max}$,6,600,6,0.0011255223,0
$\gamma_{max}$,6,650,6.5,0.0010123723,0
$\gamma_{max}$,6,700,7,0.00088669691,0
$\gamma_{max}$,6,750,7.5,0.00090970427,0
$\gamma_{max}$,6,800,8,0.00094776423,0
$\gamma_{max}$,6,850,8.5,0.00098007016,0
$\gamma_{max}$,6,900,9,0.0011993606,0
$\gamma_{max}$,6,950,9.5,0.0060520884,0
$\gamma_{max}$,6,1000,10,0.013069702,0
$\lambda(x)$,1,0,0,3.4291748,1
$\lambda(x)$,1,50,0.5,2.9998601,1
$\lambda(x)$,1,100,1,2.3136262,1
$\lambda(x)$,1,150,1.5,1.8397095,1
$\lambda(x)$,1,200,2,1.4778658,1
$\lambda(x)$,1,250,2.5,1.1394518,1
$\lambda(x)$,1,300,3,0.89641804,1
$\lambda(x)$,1,350,3.5,0.77600349,1
$\lambda(x)$,1,400,4,0.76157157,1
$\lambda(x)$,1,450,4.5,0.78131692,1
$\lambda(x)$,1,500,5,0.84196158,1
$\lambda(x)$,1,550,5.5,0.95461243,1
$\lambda(x)$,1,600,6,1.09027,1
$\lambda(x)$,1,650,6.5,1.2066592,1
$\lambda(x)$,1,700,7,1.2848321,1
$\lambda(x)$,1,750,7.5,1.3344687,1
$\lambda(x)$,1,800,8,1.3735875,1
$\lambda(x)$,1,850,8.5,1.4110694,1
$\lambda(x)$,1,900,9,1.4452865,1
$\lambda(x)$,1,910,9.1,1.4513066,1
$\lambda(x)$,2,0,0,0.50844621,1
$\lambda(x)$,2,50,0.5,0.65278515,1
$\lambda(x)$,2,100,1,0.6038513,1
$\lambda(x)$,2,150,1.5,0.53913569,1
$\lambda(x)$,2,200,2,0.69394486,1
$\lambda(x)$,2,250,2.5,0.9622535,1
$\lambda(x)$,2,300,3,1.1246627,1
$\lambda(x)$,2,350,3.5,1.1768741,1
$\lambda(x)$,2,400,4,1.1546593,1
$\lambda(x)$,2,450,4.5,1.114463,1
$\lambda(x)$,2,500,5,1.0902015,1
$\lambda(x)$,2,550,5.5,1.0835238,1
$\lambda(x)$,2,600,6,1.0839926,1
$\lambda(x)$,2,650,6.5,1.0825553,1
$\lambda(x)$,2,695,6.95,1.0781068,1
$\lambda(x)$,3,0,0,0.27829201,1
$\lambda(x)$,3,50,0.5,0.3829443,1
$\lambda(x)$,3,100,1,0.36991522,1
$\lambda(x)$,3,150,1.5,0.35256102,1
$\lambda(x)$,3,200,2,0.83880718,1
$\lambda(x)$,3,250,2.5,1.749619,1
$\lambda(x)$,3,300,3,2.3288449,1
$\lambda(x)$,3,350,3.5,2.3713742,1
$\lambda(x)$,3,400,4,2.2437785,1
$\lambda(x)$,3,450,4.5,2.1297597,1
$\lambda(x)$,3,500,5,2.060948,1
$\lambda(x)$,3,550,5.5,2.0177698,1
$\lambda(x)$,3,600,6,1.9818684,1
$\lambda(x)$,3,650,6.5,1.9476316,1
$\lambda(x)$,3,700,7,1.9189288,1
$\lambda(x)$,3,750,7.5,1.9006685,1
$\lambda(x)$,3,790,7.9,1.8935273,1
$\lambda(x)$,4,0,0,2.4444231,1
$\lambda(x)$,4,50,0.5,2.246838,1
$\lambda(x)$,4,100,1,1.7707034,1
$\lambda(x)$,4,150,1.5,1.3829564,1
$\lambda(x)$,4,200,2,1.0897263,1
$\lambda(x)$,4,250,2.5,0.97102472,1
$\lambda(x)$,4,300,3,1.0756911,1
$\lambda(x)$,4,350,3.5,1.2761611,1
$\lambda(x)$,4,400,4,1.3991953,1
$\lambda(x)$,4,450,4.5,1.4405034,1
$\lambda(x)$,4,500,5,1.5205503,1
$\lambda(x)$,4,550,5.5,1.6787997,1
$\lambda(x)$,4,600,6,1.8607681,1
$\lambda(x)$,4,650,6.5,1.9980946,1
$\lambda(x)$,4,700,7,2.0701255,1
$\lambda(x)$,4,750,7.5,2.1040544,1
$\lambda(x)$,4,800,8,2.1336457,1
$\lambda(x)$,4,850,8.5,2.1709385,1
$\lambda(x)$,4,875,8.75,2.1906337,1
$\lambda(x)$,5,0,0,1.6961755,1
$\lambda(x)$,5,50,0.5,1.3965114,1
$\lambda(x)$,5,100,1,1.0577916,1
$\lambda(x)$,5,150,1.5,0.84100555,1
$\lambda(x)$,5,200,2,0.68430631,1
$\lambda(x)$,5,250,2.5,0.57707754,1
$\lambda(x)$,5,300,3,0.50848364,1
$\lambda(x)$,5,350,3.5,0.45758861,1
$\lambda(x)$,5,400,4,0.41178485,1
$\lambda(x)$,5,450,4.5,0.36931703,1
$\lambda(x)$,5,500,5,0.33314221,1
$\lambda(x)$,5,550,5.5,0.30445082,1
$\lambda(x)$,5,600,6,0.28345391,1
$\lambda(x)$,5,650,6.5,0.26884392,1
$\lambda(x)$,5,700,7,0.25859569,1
$\lambda(x)$,5,750,7.5,0.25105006,1
$\lambda(x)$,5,800,8,0.24529947,1
$\lambda(x)$,5,850,8.5,0.24108806,1
$\lambda(x)$,5,900,9,0.23843537,1
$\lambda(x)$,5,950,9.5,0.23731004,1
$\lambda(x)$,5,1000,10,0.23748199,1
$\lambda(x)$,6,0,0,2.8173686,1
$\lambda(x)$,6,50,0.5,2.3067296,1
$\lambda(x)$,6,100,1,1.7247456,1
$\lambda(x)$,6,150,1.5,1.3372368,1
$\lambda(x)$,6,200,2,1.0336794,1
$\lambda(x)$,6,250,2.5,0.79748704,1
$\lambda(x)$,6,300,3,0.62633281,1
$\lambda(x)$,6,350,3.5,0.50723096,1
$\lambda(x)$,6,400,4,0.42063467,1
$\lambda(x)$,6,450,4.5,0.35364417,1
$\lambda(x)$,6,500,5,0.30048039,1
$\lambda(x)$,6,550,5.5,0.25885392,1
$\lambda(x)$,6,600,6,0.22644724,1
$\lambda(x)$,6,650,6.5,0.20110286,1
$\lambda(x)$,6,700,7,0.18098926,1
$\lambda(x)$,6,750,7.5,0.16472134,1
$\lambda(x)$,6,800,8,0.15133662,1
$\lambda(x)$,6,850,8.5,0.14020539,1
$\lambda(x)$,6,900,9,0.13091845,1
$\lambda(x)$,6,950,9.5,0.1231726,1
$\lambda(x)$,6,1000,10,0.11671985,1


==> figures/experiment/planar_multirotor/csv_data/pwbb_xy.csv <==
series,rollout_idx,step,t,x,y,series_id
$\gamma_{max}$,1,0,0,1.8,0,0
$\gamma_{max}$,1,50,0.5,1.6819309,-0.062946909,0
$\gamma_{max}$,1,100,1,1.432483,-0.058770408,0
$\gamma_{max}$,1,150,1.5,0.98027474,-0.048447536,0
$\gamma_{max}$,1,200,2,0.37777803,-0.13139573,0
$\gamma_{max}$,1,250,2.5,-0.207412,-0.3480717,0
$\gamma_{max}$,1,300,3,-0.63662347,-0.36764981,0
$\gamma_{max}$,1,350,3.5,-0.8895939,-0.31860142,0
$\gamma_{max}$,1,400,4,-1.0142672,-0.26061687,0
$\gamma_{max}$,1,450,4.5,-1.0832704,-0.2039158,0
$\gamma_{max}$,1,500,5,-1.1482627,-0.15448224,0
$\gamma_{max}$,1,550,5.5,-1.2203927,-0.11503836,0
$\gamma_{max}$,1,600,6,-1.2862285,-0.084591788,0
$\gamma_{max}$,1,650,6.5,-1.3327933,-0.061855402,0
$\gamma_{max}$,1,700,7,-1.3595615,-0.045276662,0
$\gamma_{max}$,1,750,7.5,-1.3748909,-0.033138791,0
$\gamma_{max}$,1,800,8,-1.3870766,-0.02420729,0
$\gamma_{max}$,1,830,8.3,-1.3944309,-0.020035357,0
$\gamma_{max}$,2,0,0,0.9,1.5588457,0
$\gamma_{max}$,2,50,0.5,0.8392149,1.2874179,0
$\gamma_{max}$,2,100,1,0.66926292,0.83383791,0
$\gamma_{max}$,2,150,1.5,0.34624011,0.23652737,0
$\gamma_{max}$,2,200,2,-0.023345444,-0.34104808,0
$\gamma_{max}$,2,250,2.5,-0.30766256,-0.67099113,0
$\gamma_{max}$,2,300,3,-0.4552984,-0.86469289,0
$\gamma_{max}$,2,350,3.5,-0.50630369,-0.9884143,0
$\gamma_{max}$,2,400,4,-0.52540616,-1.0676668,0
$\gamma_{max}$,2,450,4.5,-0.55416984,-1.1201063,0
$\gamma_{max}$,2,500,5,-0.59704498,-1.1562802,0
$\gamma_{max}$,2,550,5.5,-0.63867914,-1.1815225,0
$\gamma_{max}$,2,600,6,-0.66640588,-1.1995248,0
$\gamma_{max}$,2,650,6.5,-0.67960718,-1.2126075,0
$\gamma_{max}$,2,665,6.65,-0.68175565,-1.2157796,0
$\gamma_{max}$,3,0,0,-0.9,1.5588457,0
$\gamma_{max}$,3,50,0.5,-0.8392149,1.2874181,0
$\gamma_{max}$,3,100,1,-0.66954161,0.83326267,0
$\gamma_{max}$,3,150,1.5,-0.39492252,0.12191869,0
$\gamma_{max}$,3,200,2,-0.055758111,-0.55843444,0
$\gamma_{max}$,3,250,2.5,0.23612576,-0.97457527,0
$\gamma_{max}$,3,300,3,0.40377841,-1.164334,0
$\gamma_{max}$,3,350,3.5,0.47887492,-1.2397456,0
$\gamma_{max}$,3,400,4,0.51515591,-1.2654646,0
$\gamma_{max}$,3,450,4.5,0.54915746,-1.2706844,0
$\gamma_{max}$,3,500,5,0.59002594,-1.2687023,0
$\gamma_{max}$,3,550,5.5,0.62942506,-1.2646523,0
$\gamma_{max}$,3,600,6,0.65797856,-1.2606123,0
$\gamma_{max}$,3,640,6.4,0.67171639,-1.2578966,0
$\gamma_{max}$,4,0,0,-1.8,2.2043642e-16,0
$\gamma_{max}$,4,50,0.5,-1.6819309,-0.062946698,0
$\gamma_{max}$,4,100,1,-1.4324829,-0.058770148,0
$\gamma_{max}$,4,150,1.5,-0.98027464,-0.048447325,0
$\gamma_{max}$,4,200,2,-0.39280432,-0.17671525,0
$\gamma_{max}$,4,250,2.5,0.18139704,-0.28652493,0
$\gamma_{max}$,4,300,3,0.61538378,-0.26046402,0
$\gamma_{max}$,4,350,3.5,0.87051989,-0.21421814,0
$\gamma_{max}$,4,400,4,0.99281427,-0.17432931,0
$\gamma_{max}$,4,450,4.5,1.0615163,-0.13645974,0
$\gamma_{max}$,4,500,5,1.1309782,-0.10328067,0
$\gamma_{max}$,4,550,5.5,1.209559,-0.076841908,0
$\gamma_{max}$,4,600,6,1.2802265,-0.056302424,0
$\gamma_{max}$,4,650,6.5,1.3288096,-0.041058606,0
$\gamma_{max}$,4,700,7,1.3558504,-0.030085823,0
$\gamma_{max}$,4,750,7.5,1.3712552,-0.022062172,0
$\gamma_{max}$,4,800,8,1.3840471,-0.016133227,0
$\gamma_{max}$,4,830,8.3,1.3919642,-0.013358207,0
$\gamma_{max}$,5,0,0,-0.9,-1.5588457,0
$\gamma_{max}$,5,50,0.5,-0.83170941,-1.4596477,0
$\gamma_{max}$,5,100,1,-0.63528679,-1.1352885,0
$\gamma_{max}$,5,150,1.5,-0.30826891,-0.68805264,0
$\gamma_{max}$,5,200,2,0.025595079,-0.23982253,0
$\gamma_{max}$,5,250,2.5,0.271483,0.11491452,0
$\gamma_{max}$,5,300,3,0.40004683,0.38700334,0
$\gamma_{max}$,5,350,3.5,0.45708499,0.57146317,0
$\gamma_{max}$,5,400,4,0.49268796,0.7191157,0
$\gamma_{max}$,5,450,4.5,0.53586943,0.84691878,0
$\gamma_{max}$,5,500,5,0.58600135,0.94893962,0
$\gamma_{max}$,5,550,5.5,0.6291587,1.0272489,0
$\gamma_{max}$,5,600,6,0.65669458,1.085839,0
$\gamma_{max}$,5,650,6.5,0.67076966,1.1290961,0
$\gamma_{max}$,5,700,7,0.67884453,1.1609067,0
$\gamma_{max}$,5,750,7.5,0.68650881,1.1842255,0
$\gamma_{max}$,5,800,8,0.69487915,1.2012705,0
$\gamma_{max}$,5,810,8.1,0.69651338,1.2040821,0
$\gamma_{max}$,6,0,0,0.9,-1.5588457,0
$\gamma_{max}$,6,50,0.5,0.83170942,-1.4596477,0
$\gamma_{max}$,6,100,1,0.6352868,-1.1352886,0
$\gamma_{max}$,6,150,1.5,0.30826892,-0.68805278,0
$\gamma_{max}$,6,200,2,-0.039089539,-0.39435426,0
$\gamma_{max}$,6,250,2.5,-0.32287743,-0.27509137,0
$\gamma_{max}$,6,300,3,-0.48768938,-0.11611613,0
$\gamma_{max}$,6,350,3.5,-0.56585783,0.029939189,0
$\gamma_{max}$,6,400,4,-0.59881274,0.13488977,0
$\gamma_{max}$,6,450,4.5,-0.61648238,0.21192331,0
$\gamma_{max}$,6,500,5,-0.63481881,0.28557658,0
$\gamma_{max}$,6,550,5.5,-0.65699076,0.3715429,0
$\gamma_{max}$,6,600,6,-0.67870263,0.47003794,0
$\gamma_{max}$,6,650,6.5,-0.69500231,0.57116235,0
$\gamma_{max}$,6,700,7,-0.70434455,0.66472284,0
$\gamma_{max}$,6,750,7.5,-0.70855777,0.74681114,0
$\gamma_{max}$,6,800,8,-0.71059765,0.82002031,0
$\gamma_{max}$,6,850,8.5,-0.71248147,0.88947459,0
$\gamma_{max}$,6,900,9,-0.71462377,0.95848622,0
$\gamma_{max}$,6,950,9.5,-0.71648062,1.0240382,0
$\gamma_{max}$,6,1000,10,-0.71761796,1.079084,0
$\lambda(x)$,1,0,0,1.8,0,1
$\lambda(x)$,1,50,0.5,1.6824024,-0.065462234,1
$\lambda(x)$,1,100,1,1.4578959,-0.14099232,1
$\lambda(x)$,1,150,1.5,1.1083113,-0.3660404,1
$\lambda(x)$,1,200,2,0.64723221,-0.75822213,1
$\lambda(x)$,1,250,2.5,0.096145,-1.0969605,1
$\lambda(x)$,1,300,3,-0.40613391,-1.1710784,1
$\lambda(x)$,1,350,3.5,-0.74592867,-1.0286688,1
$\lambda(x)$,1,400,4,-0.94402802,-0.82864739,1
$\lambda(x)$,1,450,4.5,-1.0532316,-0.64144868,1
$\lambda(x)$,1,500,5,-1.1253304,-0.48441662,1
$\lambda(x)$,1,550,5.5,-1.1909821,-0.36024649,1
$\lambda(x)$,1,600,6,-1.2546588,-0.26547554,1
$\lambda(x)$,1,650,6.5,-1.3079086,-0.19452238,1
$\lambda(x)$,1,700,7,-1.3447672,-0.14216136,1
$\lambda(x)$,1,750,7.5,-1.3673151,-0.10380957,1
$\lambda(x)$,1,800,8,-1.3820279,-0.075743885,1
$\lambda(x)$,1,850,8.5,-1.3941454,-0.055219204,1
$\lambda(x)$,1,900,9,-1.4053204,-0.040231755,1
$\lambda(x)$,1,910,9.1,-1.4073932,-0.037760652,1
$\lambda(x)$,2,0,0,0.9,1.5588457,1
$\lambda(x)$,2,50,0.5,0.84266926,1.2684529,1
$\lambda(x)$,2,100,1,0.72429198,0.66501369,1
$\lambda(x)$,2,150,1.5,0.49390326,-0.16156548,1
$\lambda(x)$,2,200,2,0.12675563,-0.82858288,1
$\lambda(x)$,2,250,2.5,-0.208235,-1.2261937,1
$\lambda(x)$,2,300,3,-0.39998994,-1.383847,1
$\lambda(x)$,2,350,3.5,-0.47881081,-1.4165716,1
$\lambda(x)$,2,400,4,-0.51059777,-1.4019098,1
$\lambda(x)$,2,450,4.5,-0.54096632,-1.3732648,1
$\lambda(x)$,2,500,5,-0.58241645,-1.3448115,1
$\lambda(x)$,2,550,5.5,-0.62502298,-1.3206648,1
$\lambda(x)$,2,600,6,-0.65643225,-1.3016132,1
$\lambda(x)$,2,650,6.5,-0.6736424,-1.2872494,1
$\lambda(x)$,2,695,6.95,-0.68131482,-1.2774985,1
$\lambda(x)$,3,0,0,-0.9,1.5588457,1
$\lambda(x)$,3,50,0.5,-0.84330583,1.2609668,1
$\lambda(x)$,3,100,1,-0.71768943,0.66685437,1
$\lambda(x)$,3,150,1.5,-0.49869551,-0.19191472,1
$\lambda(x)$,3,200,2,-0.16054957,-0.94526881,1
$\lambda(x)$,3,250,2.5,0.16752673,-1.4345033,1
$\lambda(x)$,3,300,3,0.36983411,-1.6673345,1
$\lambda(x)$,3,350,3.5,0.45473612,-1.694052,1
$\lambda(x)$,3,400,4,0.49280321,-1.6347221,1
$\lambda(x)$,3,450,4.5,0.52922523,-1.5561786,1
$\lambda(x)$,3,500,5,0.57458834,-1.4837895,1
$\lambda(x)$,3,550,5.5,0.61901064,-1.4243504,1
$\lambda(x)$,3,600,6,0.65125187,-1.3781999,1
$\lambda(x)$,3,650,6.5,0.66924792,-1.3434897,1
$\lambda(x)$,3,700,7,0.678567,-1.3177199,1
$\lambda(x)$,3,750,7.5,0.68562033,-1.2987037,1
$\lambda(x)$,3,790,7.9,0.69165334,-1.2872013,1
$\lambda(x)$,4,0,0,-1.8,2.2043642e-16,1
$\lambda(x)$,4,50,0.5,-1.685582,-0.09347864,1
$\lambda(x)$,4,100,1,-1.47876,-0.24893339,1
$\lambda(x)$,4,150,1.5,-1.1472235,-0.51233544,1
$\lambda(x)$,4,200,2,-0.66850188,-0.80549035,1
$\lambda(x)$,4,250,2.5,-0.076958489,-0.89662628,1
$\lambda(x)$,4,300,3,0.4469339,-0.77682057,1
$\lambda(x)$,4,350,3.5,0.79972609,-0.60793357,1
$\lambda(x)$,4,400,4,0.98053247,-0.4685648,1
$\lambda(x)$,4,450,4.5,1.057209,-0.35829894,1
$\lambda(x)$,4,500,5,1.1098861,-0.26825782,1
$\lambda(x)$,4,550,5.5,1.1770739,-0.1984148,1
$\lambda(x)$,4,600,6,1.2521099,-0.14563587,1
$\lambda(x)$,4,650,6.5,1.3134148,-0.10616816,1
$\lambda(x)$,4,700,7,1.3506027,-0.077409508,1
$\lambda(x)$,4,750,7.5,1.3691667,-0.056567038,1
$\lambda(x)$,4,800,8,1.3805655,-0.041301231,1
$\lambda(x)$,4,850,8.5,1.3921505,-0.03011603,1
$\lambda(x)$,4,875,8.75,1.3984148,-0.025709476,1
$\lambda(x)$,5,0,0,-0.9,-1.5588457,1
$\lambda(x)$,5,50,0.5,-0.83277034,-1.4669976,1
$\lambda(x)$,5,100,1,-0.66051561,-1.2645374,1
$\lambda(x)$,5,150,1.5,-0.37729459,-1.07491,1
$\lambda(x)$,5,200,2,-0.055237039,-0.91333733,1
$\lambda(x)$,5,250,2.5,0.22492952,-0.71826583,1
$\lambda(x)$,5,300,3,0.41892931,-0.4946753,1
$\lambda(x)$,5,350,3.5,0.53175989,-0.28601967,1
$\lambda(x)$,5,400,4,0.58762772,-0.11376967,1
$\lambda(x)$,5,450,4.5,0.61283493,0.026897754,1
$\lambda(x)$,5,500,5,0.62779118,0.15181623,1
$\lambda(x)$,5,550,5.5,0.64331541,0.27614204,1
$\lambda(x)$,5,600,6,0.6612632,0.40480627,1
$\lambda(x)$,5,650,6.5,0.67849439,0.53205126,1
$\lambda(x)$,5,700,7,0.69162239,0.64835944,1
$\lambda(x)$,5,750,7.5,0.69969399,0.74764143,1
$\lambda(x)$,5,800,8,0.70406489,0.83005584,1
$\lambda(x)$,5,850,8.5,0.70681164,0.90005276,1
$\lambda(x)$,5,900,9,0.70932688,0.9622862,1
$\lambda(x)$,5,950,9.5,0.71190766,1.0188612,1
$\lambda(x)$,5,1000,10,0.71420401,1.0692813,1
$\lambda(x)$,6,0,0,0.9,-1.5588457,1
$\lambda(x)$,6,50,0.5,0.83229205,-1.4632375,1
$\lambda(x)$,6,100,1,0.66922977,-1.2952081,1
$\lambda(x)$,6,150,1.5,0.41129872,-1.2269415,1
$\lambda(x)$,6,200,2,0.1040827,-1.2241274,1
$\lambda(x)$,6,250,2.5,-0.18037721,-1.1946315,1
$\lambda(x)$,6,300,3,-0.3841729,-1.0951722,1
$\lambda(x)$,6,350,3.5,-0.50429375,-0.95625633,1
$\lambda(x)$,6,400,4,-0.56869024,-0.81774893,1
$\lambda(x)$,6,450,4.5,-0.60438893,-0.69410801,1
$\lambda(x)$,6,500,5,-0.62888613,-0.5837507,1
$\lambda(x)$,6,550,5.5,-0.65038667,-0.48151307,1
$\lambda(x)$,6,600,6,-0.6706448,-0.38394553,1
$\lambda(x)$,6,650,6.5,-0.68850147,-0.29053623,1
$\lambda(x)$,6,700,7,-0.70258767,-0.20279312,1
$\lambda(x)$,6,750,7.5,-0.71252281,-0.12251388,1
$\lambda(x)$,6,800,8,-0.7189194,-0.050579705,1
$\lambda(x)$,6,850,8.5,-0.72286768,0.013338417,1
$\lambda(x)$,6,900,9,-0.72539677,0.070336159,1
$\lambda(x)$,6,950,9.5,-0.72718965,0.12164249,1
$\lambda(x)$,6,1000,10,-0.7285824,0.16822055,1
$x_{nom}$,1,0,0,1.8,0,2
$x_{nom}$,1,50,0.5,0.24136037,-0.042761929,2
$x_{nom}$,1,100,1,-0.64288943,-0.02232528,2
$x_{nom}$,1,150,1.5,-1.0733058,-0.010232102,2
$x_{nom}$,1,200,2,-1.2715425,-0.0046558285,2
$x_{nom}$,2,0,0,0.9,1.5588457,2
$x_{nom}$,2,50,0.5,0.052370427,0.17623546,2
$x_{nom}$,2,100,1,-0.34847003,-0.6050315,2
$x_{nom}$,2,150,1.5,-0.54796095,-0.9575257,2
$x_{nom}$,2,200,2,-0.64095427,-1.1164825,2
$x_{nom}$,3,0,0,-0.9,1.5588457,2
$x_{nom}$,3,50,0.5,-0.052370427,0.17623546,2
$x_{nom}$,3,100,1,0.34847003,-0.6050315,2
$x_{nom}$,3,150,1.5,0.54796095,-0.9575257,2
$x_{nom}$,3,200,2,0.64095427,-1.1164825,2
$x_{nom}$,4,0,0,-1.8,2.2043642e-16,2
$x_{nom}$,4,50,0.5,-0.24136037,-0.042761929,2
$x_{nom}$,4,100,1,0.64288943,-0.02232528,2
$x_{nom}$,4,150,1.5,1.0733058,-0.010232102,2
$x_{nom}$,4,200,2,1.2715425,-0.0046558285,2
$x_{nom}$,5,0,0,-0.9,-1.5588457,2
$x_{nom}$,5,50,0.5,-0.1037977,-0.2782524,2
$x_{nom}$,5,100,1,0.32941326,0.5564749,2
$x_{nom}$,5,150,1.5,0.53981636,0.935517,2
$x_{nom}$,5,200,2,0.63715936,1.1065366,2
$x_{nom}$,6,0,0,0.9,-1.5588457,2
$x_{nom}$,6,50,0.5,0.1037977,-0.2782524,2
$x_{nom}$,6,100,1,-0.32941326,0.5564749,2
$x_{nom}$,6,150,1.5,-0.53981636,0.935517,2
$x_{nom}$,6,200,2,-0.63715936,1.1065366,2

